Adapting Behaviors via Reactive Synthesis

In the \emph{Adapter Design Pattern}, a programmer implements a \emph{Target} interface by constructing an \emph{Adapter} that accesses an existing \emph{Adaptee} code. In this work, we present a reactive synthesis interpretation to the adapter design pattern, wherein an algorithm takes an \emph{Adaptee} and a \emph{Target} transducers, and the aim is to synthesize an \emph{Adapter} transducer that, when composed with the {\em Adaptee}, generates a behavior that is equivalent to the behavior of the {\em Target}. One use of such an algorithm is to synthesize controllers that achieve similar goals on different hardware platforms. While this problem can be solved with existing synthesis algorithms, current state-of-the-art tools fail to scale. To cope with the computational complexity of the problem, we introduce a special form of specification format, called {\em Separated GR($k$)}, which can be solved with a scalable synthesis algorithm but still allows for a large set of realistic specifications. We solve the realizability and the synthesis problems for Separated GR($k$), and show how to exploit the separated nature of our specification to construct better algorithms, in terms of time complexity, than known algorithms for GR($k$) synthesis. We then describe a tool, called SGR($k$), that we have implemented based on the above approach and show, by experimental evaluation, how our tool outperforms current state-of-the-art tools on various benchmarks and test-cases.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> tl/traffic_lights_10,10_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & !in:light6 & !in:light7 & !in:light8 & !in:light9 & !in:light10 & 
in:freq1_0 & !in:freq1_1 & !in:freq1_2 & !in:freq1_3 &
in:freq2_0 & !in:freq2_1 & !in:freq2_2 & !in:freq2_3 &
in:freq3_0 & !in:freq3_1 & !in:freq3_2 & !in:freq3_3 &
in:freq4_0 & !in:freq4_1 & !in:freq4_2 & !in:freq4_3 &
in:freq5_0 & !in:freq5_1 & !in:freq5_2 & !in:freq5_3 &
in:freq6_0 & !in:freq6_1 & !in:freq6_2 & !in:freq6_3 &
in:freq7_0 & !in:freq7_1 & !in:freq7_2 & !in:freq7_3 &
in:freq8_0 & !in:freq8_1 & !in:freq8_2 & !in:freq8_3 &
in:freq9_0 & !in:freq9_1 & !in:freq9_2 & !in:freq9_3 &
in:freq10_0 & !in:freq10_1 & !in:freq10_2 & !in:freq10_3)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & !out:light6 & !out:light7 & !out:light8 & !out:light9 & !out:light10 & 
out:freq1_0 & !out:freq1_1 & !out:freq1_2 & !out:freq1_3 &
out:freq2_0 & !out:freq2_1 & !out:freq2_2 & !out:freq2_3 &
out:freq3_0 & !out:freq3_1 & !out:freq3_2 & !out:freq3_3 &
out:freq4_0 & !out:freq4_1 & !out:freq4_2 & !out:freq4_3 &
out:freq5_0 & !out:freq5_1 & !out:freq5_2 & !out:freq5_3 &
out:freq6_0 & !out:freq6_1 & !out:freq6_2 & !out:freq6_3 &
out:freq7_0 & !out:freq7_1 & !out:freq7_2 & !out:freq7_3 &
out:freq8_0 & !out:freq8_1 & !out:freq8_2 & !out:freq8_3 &
out:freq9_0 & !out:freq9_1 & !out:freq9_2 & !out:freq9_3 &
out:freq10_0 & !out:freq10_1 & !out:freq10_2 & !out:freq10_3)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & (!in:light1 | !in:light6) & (!in:light1 | !in:light7) & (!in:light1 | !in:light8) & (!in:light1 | !in:light9) & (!in:light1 | !in:light10) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & (!in:light2 | !in:light6) & (!in:light2 | !in:light7) & (!in:light2 | !in:light8) & (!in:light2 | !in:light9) & (!in:light2 | !in:light10) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & (!in:light3 | !in:light6) & (!in:light3 | !in:light7) & (!in:light3 | !in:light8) & (!in:light3 | !in:light9) & (!in:light3 | !in:light10) & 
(!in:light4 | !in:light5) & (!in:light4 | !in:light6) & (!in:light4 | !in:light7) & (!in:light4 | !in:light8) & (!in:light4 | !in:light9) & (!in:light4 | !in:light10) & 
(!in:light5 | !in:light6) & (!in:light5 | !in:light7) & (!in:light5 | !in:light8) & (!in:light5 | !in:light9) & (!in:light5 | !in:light10) & 
(!in:light6 | !in:light7) & (!in:light6 | !in:light8) & (!in:light6 | !in:light9) & (!in:light6 | !in:light10) & 
(!in:light7 | !in:light8) & (!in:light7 | !in:light9) & (!in:light7 | !in:light10) & 
(!in:light8 | !in:light9) & (!in:light8 | !in:light10) & 
(!in:light9 | !in:light10) & 

( (!in:freq1_0 & in:freq1_1 & !in:freq1_2 & in:freq1_3) -> (!(X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2) & (X in:freq1_3)) ) &
( (!(!in:freq1_0 & in:freq1_1 & !in:freq1_2 & in:freq1_3) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2) & !(X in:freq1_3)) ) &
( ((!in:freq1_0 & !in:freq1_1 & !in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2) & !(X in:freq1_3)) ) &
( ((in:freq1_0 & !in:freq1_1 & !in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2) & !(X in:freq1_3)) ) &
( ((!in:freq1_0 & in:freq1_1 & !in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2) & !(X in:freq1_3)) ) &
( ((in:freq1_0 & in:freq1_1 & !in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> (!(X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2) & !(X in:freq1_3)) ) &
( ((!in:freq1_0 & !in:freq1_1 & in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2) & !(X in:freq1_3)) ) &
( ((in:freq1_0 & !in:freq1_1 & in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & (X in:freq1_2) & !(X in:freq1_3)) ) &
( ((!in:freq1_0 & in:freq1_1 & in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & (X in:freq1_2) & !(X in:freq1_3)) ) &
( ((in:freq1_0 & in:freq1_1 & in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2) & (X in:freq1_3)) ) &
( ((!in:freq1_0 & !in:freq1_1 & !in:freq1_2 & in:freq1_3) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2) & (X in:freq1_3)) ) &
( ((in:freq1_0 & !in:freq1_1 & !in:freq1_2 & in:freq1_3) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2) & (X in:freq1_3)) ) &

( (!in:freq2_0 & in:freq2_1 & !in:freq2_2 & in:freq2_3) -> (!(X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2) & (X in:freq2_3)) ) &
( (!(!in:freq2_0 & in:freq2_1 & !in:freq2_2 & in:freq2_3) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2) & !(X in:freq2_3)) ) &
( ((!in:freq2_0 & !in:freq2_1 & !in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2) & !(X in:freq2_3)) ) &
( ((in:freq2_0 & !in:freq2_1 & !in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2) & !(X in:freq2_3)) ) &
( ((!in:freq2_0 & in:freq2_1 & !in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2) & !(X in:freq2_3)) ) &
( ((in:freq2_0 & in:freq2_1 & !in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> (!(X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2) & !(X in:freq2_3)) ) &
( ((!in:freq2_0 & !in:freq2_1 & in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2) & !(X in:freq2_3)) ) &
( ((in:freq2_0 & !in:freq2_1 & in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & (X in:freq2_2) & !(X in:freq2_3)) ) &
( ((!in:freq2_0 & in:freq2_1 & in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & (X in:freq2_2) & !(X in:freq2_3)) ) &
( ((in:freq2_0 & in:freq2_1 & in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2) & (X in:freq2_3)) ) &
( ((!in:freq2_0 & !in:freq2_1 & !in:freq2_2 & in:freq2_3) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2) & (X in:freq2_3)) ) &
( ((in:freq2_0 & !in:freq2_1 & !in:freq2_2 & in:freq2_3) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2) & (X in:freq2_3)) ) &

( (!in:freq3_0 & in:freq3_1 & !in:freq3_2 & in:freq3_3) -> (!(X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2) & (X in:freq3_3)) ) &
( (!(!in:freq3_0 & in:freq3_1 & !in:freq3_2 & in:freq3_3) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2) & !(X in:freq3_3)) ) &
( ((!in:freq3_0 & !in:freq3_1 & !in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2) & !(X in:freq3_3)) ) &
( ((in:freq3_0 & !in:freq3_1 & !in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2) & !(X in:freq3_3)) ) &
( ((!in:freq3_0 & in:freq3_1 & !in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2) & !(X in:freq3_3)) ) &
( ((in:freq3_0 & in:freq3_1 & !in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> (!(X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2) & !(X in:freq3_3)) ) &
( ((!in:freq3_0 & !in:freq3_1 & in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2) & !(X in:freq3_3)) ) &
( ((in:freq3_0 & !in:freq3_1 & in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & (X in:freq3_2) & !(X in:freq3_3)) ) &
( ((!in:freq3_0 & in:freq3_1 & in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & (X in:freq3_2) & !(X in:freq3_3)) ) &
( ((in:freq3_0 & in:freq3_1 & in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2) & (X in:freq3_3)) ) &
( ((!in:freq3_0 & !in:freq3_1 & !in:freq3_2 & in:freq3_3) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2) & (X in:freq3_3)) ) &
( ((in:freq3_0 & !in:freq3_1 & !in:freq3_2 & in:freq3_3) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2) & (X in:freq3_3)) ) &

( (!in:freq4_0 & in:freq4_1 & !in:freq4_2 & in:freq4_3) -> (!(X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2) & (X in:freq4_3)) ) &
( (!(!in:freq4_0 & in:freq4_1 & !in:freq4_2 & in:freq4_3) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2) & !(X in:freq4_3)) ) &
( ((!in:freq4_0 & !in:freq4_1 & !in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2) & !(X in:freq4_3)) ) &
( ((in:freq4_0 & !in:freq4_1 & !in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2) & !(X in:freq4_3)) ) &
( ((!in:freq4_0 & in:freq4_1 & !in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2) & !(X in:freq4_3)) ) &
( ((in:freq4_0 & in:freq4_1 & !in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> (!(X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2) & !(X in:freq4_3)) ) &
( ((!in:freq4_0 & !in:freq4_1 & in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2) & !(X in:freq4_3)) ) &
( ((in:freq4_0 & !in:freq4_1 & in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & (X in:freq4_2) & !(X in:freq4_3)) ) &
( ((!in:freq4_0 & in:freq4_1 & in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & (X in:freq4_2) & !(X in:freq4_3)) ) &
( ((in:freq4_0 & in:freq4_1 & in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2) & (X in:freq4_3)) ) &
( ((!in:freq4_0 & !in:freq4_1 & !in:freq4_2 & in:freq4_3) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2) & (X in:freq4_3)) ) &
( ((in:freq4_0 & !in:freq4_1 & !in:freq4_2 & in:freq4_3) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2) & (X in:freq4_3)) ) &

( (!in:freq5_0 & in:freq5_1 & !in:freq5_2 & in:freq5_3) -> (!(X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2) & (X in:freq5_3)) ) &
( (!(!in:freq5_0 & in:freq5_1 & !in:freq5_2 & in:freq5_3) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2) & !(X in:freq5_3)) ) &
( ((!in:freq5_0 & !in:freq5_1 & !in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2) & !(X in:freq5_3)) ) &
( ((in:freq5_0 & !in:freq5_1 & !in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2) & !(X in:freq5_3)) ) &
( ((!in:freq5_0 & in:freq5_1 & !in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2) & !(X in:freq5_3)) ) &
( ((in:freq5_0 & in:freq5_1 & !in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> (!(X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2) & !(X in:freq5_3)) ) &
( ((!in:freq5_0 & !in:freq5_1 & in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2) & !(X in:freq5_3)) ) &
( ((in:freq5_0 & !in:freq5_1 & in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & (X in:freq5_2) & !(X in:freq5_3)) ) &
( ((!in:freq5_0 & in:freq5_1 & in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & (X in:freq5_2) & !(X in:freq5_3)) ) &
( ((in:freq5_0 & in:freq5_1 & in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> (!(X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2) & (X in:freq5_3)) ) &
( ((!in:freq5_0 & !in:freq5_1 & !in:freq5_2 & in:freq5_3) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2) & (X in:freq5_3)) ) &
( ((in:freq5_0 & !in:freq5_1 & !in:freq5_2 & in:freq5_3) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2) & (X in:freq5_3)) ) &

( (!in:freq6_0 & in:freq6_1 & !in:freq6_2 & in:freq6_3) -> (!(X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2) & (X in:freq6_3)) ) &
( (!(!in:freq6_0 & in:freq6_1 & !in:freq6_2 & in:freq6_3) & X in:light6) -> (!(X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2) & !(X in:freq6_3)) ) &
( ((!in:freq6_0 & !in:freq6_1 & !in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2) & !(X in:freq6_3)) ) &
( ((in:freq6_0 & !in:freq6_1 & !in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2) & !(X in:freq6_3)) ) &
( ((!in:freq6_0 & in:freq6_1 & !in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2) & !(X in:freq6_3)) ) &
( ((in:freq6_0 & in:freq6_1 & !in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> (!(X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2) & !(X in:freq6_3)) ) &
( ((!in:freq6_0 & !in:freq6_1 & in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2) & !(X in:freq6_3)) ) &
( ((in:freq6_0 & !in:freq6_1 & in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & (X in:freq6_2) & !(X in:freq6_3)) ) &
( ((!in:freq6_0 & in:freq6_1 & in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1) & (X in:freq6_2) & !(X in:freq6_3)) ) &
( ((in:freq6_0 & in:freq6_1 & in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> (!(X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2) & (X in:freq6_3)) ) &
( ((!in:freq6_0 & !in:freq6_1 & !in:freq6_2 & in:freq6_3) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2) & (X in:freq6_3)) ) &
( ((in:freq6_0 & !in:freq6_1 & !in:freq6_2 & in:freq6_3) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2) & (X in:freq6_3)) ) &

( (!in:freq7_0 & in:freq7_1 & !in:freq7_2 & in:freq7_3) -> (!(X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2) & (X in:freq7_3)) ) &
( (!(!in:freq7_0 & in:freq7_1 & !in:freq7_2 & in:freq7_3) & X in:light7) -> (!(X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2) & !(X in:freq7_3)) ) &
( ((!in:freq7_0 & !in:freq7_1 & !in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2) & !(X in:freq7_3)) ) &
( ((in:freq7_0 & !in:freq7_1 & !in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2) & !(X in:freq7_3)) ) &
( ((!in:freq7_0 & in:freq7_1 & !in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> ((X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2) & !(X in:freq7_3)) ) &
( ((in:freq7_0 & in:freq7_1 & !in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> (!(X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2) & !(X in:freq7_3)) ) &
( ((!in:freq7_0 & !in:freq7_1 & in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2) & !(X in:freq7_3)) ) &
( ((in:freq7_0 & !in:freq7_1 & in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & (X in:freq7_2) & !(X in:freq7_3)) ) &
( ((!in:freq7_0 & in:freq7_1 & in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> ((X in:freq7_0) & (X in:freq7_1) & (X in:freq7_2) & !(X in:freq7_3)) ) &
( ((in:freq7_0 & in:freq7_1 & in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> (!(X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2) & (X in:freq7_3)) ) &
( ((!in:freq7_0 & !in:freq7_1 & !in:freq7_2 & in:freq7_3) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2) & (X in:freq7_3)) ) &
( ((in:freq7_0 & !in:freq7_1 & !in:freq7_2 & in:freq7_3) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2) & (X in:freq7_3)) ) &

( (!in:freq8_0 & in:freq8_1 & !in:freq8_2 & in:freq8_3) -> (!(X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2) & (X in:freq8_3)) ) &
( (!(!in:freq8_0 & in:freq8_1 & !in:freq8_2 & in:freq8_3) & X in:light8) -> (!(X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2) & !(X in:freq8_3)) ) &
( ((!in:freq8_0 & !in:freq8_1 & !in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2) & !(X in:freq8_3)) ) &
( ((in:freq8_0 & !in:freq8_1 & !in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2) & !(X in:freq8_3)) ) &
( ((!in:freq8_0 & in:freq8_1 & !in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> ((X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2) & !(X in:freq8_3)) ) &
( ((in:freq8_0 & in:freq8_1 & !in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> (!(X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2) & !(X in:freq8_3)) ) &
( ((!in:freq8_0 & !in:freq8_1 & in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2) & !(X in:freq8_3)) ) &
( ((in:freq8_0 & !in:freq8_1 & in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1) & (X in:freq8_2) & !(X in:freq8_3)) ) &
( ((!in:freq8_0 & in:freq8_1 & in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> ((X in:freq8_0) & (X in:freq8_1) & (X in:freq8_2) & !(X in:freq8_3)) ) &
( ((in:freq8_0 & in:freq8_1 & in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> (!(X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2) & (X in:freq8_3)) ) &
( ((!in:freq8_0 & !in:freq8_1 & !in:freq8_2 & in:freq8_3) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2) & (X in:freq8_3)) ) &
( ((in:freq8_0 & !in:freq8_1 & !in:freq8_2 & in:freq8_3) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2) & (X in:freq8_3)) ) &

( (!in:freq9_0 & in:freq9_1 & !in:freq9_2 & in:freq9_3) -> (!(X in:freq9_0) & (X in:freq9_1) & !(X in:freq9_2) & (X in:freq9_3)) ) &
( (!(!in:freq9_0 & in:freq9_1 & !in:freq9_2 & in:freq9_3) & X in:light9) -> (!(X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2) & !(X in:freq9_3)) ) &
( ((!in:freq9_0 & !in:freq9_1 & !in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> ((X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2) & !(X in:freq9_3)) ) &
( ((in:freq9_0 & !in:freq9_1 & !in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> (!(X in:freq9_0) & (X in:freq9_1) & !(X in:freq9_2) & !(X in:freq9_3)) ) &
( ((!in:freq9_0 & in:freq9_1 & !in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> ((X in:freq9_0) & (X in:freq9_1) & !(X in:freq9_2) & !(X in:freq9_3)) ) &
( ((in:freq9_0 & in:freq9_1 & !in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> (!(X in:freq9_0) & !(X in:freq9_1) & (X in:freq9_2) & !(X in:freq9_3)) ) &
( ((!in:freq9_0 & !in:freq9_1 & in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> ((X in:freq9_0) & !(X in:freq9_1) & (X in:freq9_2) & !(X in:freq9_3)) ) &
( ((in:freq9_0 & !in:freq9_1 & in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> (!(X in:freq9_0) & (X in:freq9_1) & (X in:freq9_2) & !(X in:freq9_3)) ) &
( ((!in:freq9_0 & in:freq9_1 & in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> ((X in:freq9_0) & (X in:freq9_1) & (X in:freq9_2) & !(X in:freq9_3)) ) &
( ((in:freq9_0 & in:freq9_1 & in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> (!(X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2) & (X in:freq9_3)) ) &
( ((!in:freq9_0 & !in:freq9_1 & !in:freq9_2 & in:freq9_3) & !(X in:light9)) -> ((X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2) & (X in:freq9_3)) ) &
( ((in:freq9_0 & !in:freq9_1 & !in:freq9_2 & in:freq9_3) & !(X in:light9)) -> (!(X in:freq9_0) & (X in:freq9_1) & !(X in:freq9_2) & (X in:freq9_3)) ) &

( (!in:freq10_0 & in:freq10_1 & !in:freq10_2 & in:freq10_3) -> (!(X in:freq10_0) & (X in:freq10_1) & !(X in:freq10_2) & (X in:freq10_3)) ) &
( (!(!in:freq10_0 & in:freq10_1 & !in:freq10_2 & in:freq10_3) & X in:light10) -> (!(X in:freq10_0) & !(X in:freq10_1) & !(X in:freq10_2) & !(X in:freq10_3)) ) &
( ((!in:freq10_0 & !in:freq10_1 & !in:freq10_2 & !in:freq10_3) & !(X in:light10)) -> ((X in:freq10_0) & !(X in:freq10_1) & !(X in:freq10_2) & !(X in:freq10_3)) ) &
( ((in:freq10_0 & !in:freq10_1 & !in:freq10_2 & !in:freq10_3) & !(X in:light10)) -> (!(X in:freq10_0) & (X in:freq10_1) & !(X in:freq10_2) & !(X in:freq10_3)) ) &
( ((!in:freq10_0 & in:freq10_1 & !in:freq10_2 & !in:freq10_3) & !(X in:light10)) -> ((X in:freq10_0) & (X in:freq10_1) & !(X in:freq10_2) & !(X in:freq10_3)) ) &
( ((in:freq10_0 & in:freq10_1 & !in:freq10_2 & !in:freq10_3) & !(X in:light10)) -> (!(X in:freq10_0) & !(X in:freq10_1) & (X in:freq10_2) & !(X in:freq10_3)) ) &
( ((!in:freq10_0 & !in:freq10_1 & in:freq10_2 & !in:freq10_3) & !(X in:light10)) -> ((X in:freq10_0) & !(X in:freq10_1) & (X in:freq10_2) & !(X in:freq10_3)) ) &
( ((in:freq10_0 & !in:freq10_1 & in:freq10_2 & !in:freq10_3) & !(X in:light10)) -> (!(X in:freq10_0) & (X in:freq10_1) & (X in:freq10_2) & !(X in:freq10_3)) ) &
( ((!in:freq10_0 & in:freq10_1 & in:freq10_2 & !in:freq10_3) & !(X in:light10)) -> ((X in:freq10_0) & (X in:freq10_1) & (X in:freq10_2) & !(X in:freq10_3)) ) &
( ((in:freq10_0 & in:freq10_1 & in:freq10_2 & !in:freq10_3) & !(X in:light10)) -> (!(X in:freq10_0) & !(X in:freq10_1) & !(X in:freq10_2) & (X in:freq10_3)) ) &
( ((!in:freq10_0 & !in:freq10_1 & !in:freq10_2 & in:freq10_3) & !(X in:light10)) -> ((X in:freq10_0) & !(X in:freq10_1) & !(X in:freq10_2) & (X in:freq10_3)) ) &
( ((in:freq10_0 & !in:freq10_1 & !in:freq10_2 & in:freq10_3) & !(X in:light10)) -> (!(X in:freq10_0) & (X in:freq10_1) & !(X in:freq10_2) & (X in:freq10_3)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & (!out:light3 | !out:light6) & (!out:light4 | !out:light6) & 
(!out:light5 | !out:light6) & (!out:light5 | !out:light7) & (!out:light6 | !out:light7) & (!out:light5 | !out:light8) & (!out:light6 | !out:light8) & 
(!out:light7 | !out:light8) & (!out:light7 | !out:light9) & (!out:light8 | !out:light9) & (!out:light7 | !out:light10) & (!out:light8 | !out:light10) & 
(!out:light9 | !out:light10) & 

( (!out:freq1_0 & out:freq1_1 & !out:freq1_2 & out:freq1_3) -> (!(X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2) & (X out:freq1_3)) ) &
( (!(!out:freq1_0 & out:freq1_1 & !out:freq1_2 & out:freq1_3) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2) & !(X out:freq1_3)) ) &
( ((!out:freq1_0 & !out:freq1_1 & !out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2) & !(X out:freq1_3)) ) &
( ((out:freq1_0 & !out:freq1_1 & !out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2) & !(X out:freq1_3)) ) &
( ((!out:freq1_0 & out:freq1_1 & !out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2) & !(X out:freq1_3)) ) &
( ((out:freq1_0 & out:freq1_1 & !out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> (!(X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2) & !(X out:freq1_3)) ) &
( ((!out:freq1_0 & !out:freq1_1 & out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2) & !(X out:freq1_3)) ) &
( ((out:freq1_0 & !out:freq1_1 & out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & (X out:freq1_2) & !(X out:freq1_3)) ) &
( ((!out:freq1_0 & out:freq1_1 & out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & (X out:freq1_2) & !(X out:freq1_3)) ) &
( ((out:freq1_0 & out:freq1_1 & out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2) & (X out:freq1_3)) ) &
( ((!out:freq1_0 & !out:freq1_1 & !out:freq1_2 & out:freq1_3) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2) & (X out:freq1_3)) ) &
( ((out:freq1_0 & !out:freq1_1 & !out:freq1_2 & out:freq1_3) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2) & (X out:freq1_3)) ) &

( (!out:freq2_0 & out:freq2_1 & !out:freq2_2 & out:freq2_3) -> (!(X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2) & (X out:freq2_3)) ) &
( (!(!out:freq2_0 & out:freq2_1 & !out:freq2_2 & out:freq2_3) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2) & !(X out:freq2_3)) ) &
( ((!out:freq2_0 & !out:freq2_1 & !out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2) & !(X out:freq2_3)) ) &
( ((out:freq2_0 & !out:freq2_1 & !out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2) & !(X out:freq2_3)) ) &
( ((!out:freq2_0 & out:freq2_1 & !out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2) & !(X out:freq2_3)) ) &
( ((out:freq2_0 & out:freq2_1 & !out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> (!(X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2) & !(X out:freq2_3)) ) &
( ((!out:freq2_0 & !out:freq2_1 & out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2) & !(X out:freq2_3)) ) &
( ((out:freq2_0 & !out:freq2_1 & out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & (X out:freq2_2) & !(X out:freq2_3)) ) &
( ((!out:freq2_0 & out:freq2_1 & out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & (X out:freq2_2) & !(X out:freq2_3)) ) &
( ((out:freq2_0 & out:freq2_1 & out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2) & (X out:freq2_3)) ) &
( ((!out:freq2_0 & !out:freq2_1 & !out:freq2_2 & out:freq2_3) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2) & (X out:freq2_3)) ) &
( ((out:freq2_0 & !out:freq2_1 & !out:freq2_2 & out:freq2_3) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2) & (X out:freq2_3)) ) &

( (!out:freq3_0 & out:freq3_1 & !out:freq3_2 & out:freq3_3) -> (!(X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2) & (X out:freq3_3)) ) &
( (!(!out:freq3_0 & out:freq3_1 & !out:freq3_2 & out:freq3_3) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2) & !(X out:freq3_3)) ) &
( ((!out:freq3_0 & !out:freq3_1 & !out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2) & !(X out:freq3_3)) ) &
( ((out:freq3_0 & !out:freq3_1 & !out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2) & !(X out:freq3_3)) ) &
( ((!out:freq3_0 & out:freq3_1 & !out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2) & !(X out:freq3_3)) ) &
( ((out:freq3_0 & out:freq3_1 & !out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> (!(X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2) & !(X out:freq3_3)) ) &
( ((!out:freq3_0 & !out:freq3_1 & out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2) & !(X out:freq3_3)) ) &
( ((out:freq3_0 & !out:freq3_1 & out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & (X out:freq3_2) & !(X out:freq3_3)) ) &
( ((!out:freq3_0 & out:freq3_1 & out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & (X out:freq3_2) & !(X out:freq3_3)) ) &
( ((out:freq3_0 & out:freq3_1 & out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2) & (X out:freq3_3)) ) &
( ((!out:freq3_0 & !out:freq3_1 & !out:freq3_2 & out:freq3_3) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2) & (X out:freq3_3)) ) &
( ((out:freq3_0 & !out:freq3_1 & !out:freq3_2 & out:freq3_3) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2) & (X out:freq3_3)) ) &

( (!out:freq4_0 & out:freq4_1 & !out:freq4_2 & out:freq4_3) -> (!(X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2) & (X out:freq4_3)) ) &
( (!(!out:freq4_0 & out:freq4_1 & !out:freq4_2 & out:freq4_3) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2) & !(X out:freq4_3)) ) &
( ((!out:freq4_0 & !out:freq4_1 & !out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2) & !(X out:freq4_3)) ) &
( ((out:freq4_0 & !out:freq4_1 & !out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2) & !(X out:freq4_3)) ) &
( ((!out:freq4_0 & out:freq4_1 & !out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2) & !(X out:freq4_3)) ) &
( ((out:freq4_0 & out:freq4_1 & !out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> (!(X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2) & !(X out:freq4_3)) ) &
( ((!out:freq4_0 & !out:freq4_1 & out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2) & !(X out:freq4_3)) ) &
( ((out:freq4_0 & !out:freq4_1 & out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & (X out:freq4_2) & !(X out:freq4_3)) ) &
( ((!out:freq4_0 & out:freq4_1 & out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & (X out:freq4_2) & !(X out:freq4_3)) ) &
( ((out:freq4_0 & out:freq4_1 & out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2) & (X out:freq4_3)) ) &
( ((!out:freq4_0 & !out:freq4_1 & !out:freq4_2 & out:freq4_3) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2) & (X out:freq4_3)) ) &
( ((out:freq4_0 & !out:freq4_1 & !out:freq4_2 & out:freq4_3) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2) & (X out:freq4_3)) ) &

( (!out:freq5_0 & out:freq5_1 & !out:freq5_2 & out:freq5_3) -> (!(X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2) & (X out:freq5_3)) ) &
( (!(!out:freq5_0 & out:freq5_1 & !out:freq5_2 & out:freq5_3) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2) & !(X out:freq5_3)) ) &
( ((!out:freq5_0 & !out:freq5_1 & !out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2) & !(X out:freq5_3)) ) &
( ((out:freq5_0 & !out:freq5_1 & !out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2) & !(X out:freq5_3)) ) &
( ((!out:freq5_0 & out:freq5_1 & !out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2) & !(X out:freq5_3)) ) &
( ((out:freq5_0 & out:freq5_1 & !out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> (!(X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2) & !(X out:freq5_3)) ) &
( ((!out:freq5_0 & !out:freq5_1 & out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2) & !(X out:freq5_3)) ) &
( ((out:freq5_0 & !out:freq5_1 & out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & (X out:freq5_2) & !(X out:freq5_3)) ) &
( ((!out:freq5_0 & out:freq5_1 & out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & (X out:freq5_2) & !(X out:freq5_3)) ) &
( ((out:freq5_0 & out:freq5_1 & out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> (!(X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2) & (X out:freq5_3)) ) &
( ((!out:freq5_0 & !out:freq5_1 & !out:freq5_2 & out:freq5_3) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2) & (X out:freq5_3)) ) &
( ((out:freq5_0 & !out:freq5_1 & !out:freq5_2 & out:freq5_3) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2) & (X out:freq5_3)) ) &

( (!out:freq6_0 & out:freq6_1 & !out:freq6_2 & out:freq6_3) -> (!(X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2) & (X out:freq6_3)) ) &
( (!(!out:freq6_0 & out:freq6_1 & !out:freq6_2 & out:freq6_3) & X in:light6) -> (!(X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2) & !(X out:freq6_3)) ) &
( ((!out:freq6_0 & !out:freq6_1 & !out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2) & !(X out:freq6_3)) ) &
( ((out:freq6_0 & !out:freq6_1 & !out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2) & !(X out:freq6_3)) ) &
( ((!out:freq6_0 & out:freq6_1 & !out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2) & !(X out:freq6_3)) ) &
( ((out:freq6_0 & out:freq6_1 & !out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> (!(X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2) & !(X out:freq6_3)) ) &
( ((!out:freq6_0 & !out:freq6_1 & out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2) & !(X out:freq6_3)) ) &
( ((out:freq6_0 & !out:freq6_1 & out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & (X out:freq6_2) & !(X out:freq6_3)) ) &
( ((!out:freq6_0 & out:freq6_1 & out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1) & (X out:freq6_2) & !(X out:freq6_3)) ) &
( ((out:freq6_0 & out:freq6_1 & out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> (!(X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2) & (X out:freq6_3)) ) &
( ((!out:freq6_0 & !out:freq6_1 & !out:freq6_2 & out:freq6_3) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2) & (X out:freq6_3)) ) &
( ((out:freq6_0 & !out:freq6_1 & !out:freq6_2 & out:freq6_3) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2) & (X out:freq6_3)) ) &

( (!out:freq7_0 & out:freq7_1 & !out:freq7_2 & out:freq7_3) -> (!(X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2) & (X out:freq7_3)) ) &
( (!(!out:freq7_0 & out:freq7_1 & !out:freq7_2 & out:freq7_3) & X in:light7) -> (!(X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2) & !(X out:freq7_3)) ) &
( ((!out:freq7_0 & !out:freq7_1 & !out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2) & !(X out:freq7_3)) ) &
( ((out:freq7_0 & !out:freq7_1 & !out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2) & !(X out:freq7_3)) ) &
( ((!out:freq7_0 & out:freq7_1 & !out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> ((X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2) & !(X out:freq7_3)) ) &
( ((out:freq7_0 & out:freq7_1 & !out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> (!(X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2) & !(X out:freq7_3)) ) &
( ((!out:freq7_0 & !out:freq7_1 & out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2) & !(X out:freq7_3)) ) &
( ((out:freq7_0 & !out:freq7_1 & out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & (X out:freq7_2) & !(X out:freq7_3)) ) &
( ((!out:freq7_0 & out:freq7_1 & out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> ((X out:freq7_0) & (X out:freq7_1) & (X out:freq7_2) & !(X out:freq7_3)) ) &
( ((out:freq7_0 & out:freq7_1 & out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> (!(X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2) & (X out:freq7_3)) ) &
( ((!out:freq7_0 & !out:freq7_1 & !out:freq7_2 & out:freq7_3) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2) & (X out:freq7_3)) ) &
( ((out:freq7_0 & !out:freq7_1 & !out:freq7_2 & out:freq7_3) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2) & (X out:freq7_3)) ) &

( (!out:freq8_0 & out:freq8_1 & !out:freq8_2 & out:freq8_3) -> (!(X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2) & (X out:freq8_3)) ) &
( (!(!out:freq8_0 & out:freq8_1 & !out:freq8_2 & out:freq8_3) & X in:light8) -> (!(X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2) & !(X out:freq8_3)) ) &
( ((!out:freq8_0 & !out:freq8_1 & !out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2) & !(X out:freq8_3)) ) &
( ((out:freq8_0 & !out:freq8_1 & !out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2) & !(X out:freq8_3)) ) &
( ((!out:freq8_0 & out:freq8_1 & !out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> ((X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2) & !(X out:freq8_3)) ) &
( ((out:freq8_0 & out:freq8_1 & !out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> (!(X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2) & !(X out:freq8_3)) ) &
( ((!out:freq8_0 & !out:freq8_1 & out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2) & !(X out:freq8_3)) ) &
( ((out:freq8_0 & !out:freq8_1 & out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1) & (X out:freq8_2) & !(X out:freq8_3)) ) &
( ((!out:freq8_0 & out:freq8_1 & out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> ((X out:freq8_0) & (X out:freq8_1) & (X out:freq8_2) & !(X out:freq8_3)) ) &
( ((out:freq8_0 & out:freq8_1 & out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> (!(X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2) & (X out:freq8_3)) ) &
( ((!out:freq8_0 & !out:freq8_1 & !out:freq8_2 & out:freq8_3) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2) & (X out:freq8_3)) ) &
( ((out:freq8_0 & !out:freq8_1 & !out:freq8_2 & out:freq8_3) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2) & (X out:freq8_3)) ) &

( (!out:freq9_0 & out:freq9_1 & !out:freq9_2 & out:freq9_3) -> (!(X out:freq9_0) & (X out:freq9_1) & !(X out:freq9_2) & (X out:freq9_3)) ) &
( (!(!out:freq9_0 & out:freq9_1 & !out:freq9_2 & out:freq9_3) & X in:light9) -> (!(X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2) & !(X out:freq9_3)) ) &
( ((!out:freq9_0 & !out:freq9_1 & !out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> ((X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2) & !(X out:freq9_3)) ) &
( ((out:freq9_0 & !out:freq9_1 & !out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> (!(X out:freq9_0) & (X out:freq9_1) & !(X out:freq9_2) & !(X out:freq9_3)) ) &
( ((!out:freq9_0 & out:freq9_1 & !out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> ((X out:freq9_0) & (X out:freq9_1) & !(X out:freq9_2) & !(X out:freq9_3)) ) &
( ((out:freq9_0 & out:freq9_1 & !out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> (!(X out:freq9_0) & !(X out:freq9_1) & (X out:freq9_2) & !(X out:freq9_3)) ) &
( ((!out:freq9_0 & !out:freq9_1 & out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> ((X out:freq9_0) & !(X out:freq9_1) & (X out:freq9_2) & !(X out:freq9_3)) ) &
( ((out:freq9_0 & !out:freq9_1 & out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> (!(X out:freq9_0) & (X out:freq9_1) & (X out:freq9_2) & !(X out:freq9_3)) ) &
( ((!out:freq9_0 & out:freq9_1 & out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> ((X out:freq9_0) & (X out:freq9_1) & (X out:freq9_2) & !(X out:freq9_3)) ) &
( ((out:freq9_0 & out:freq9_1 & out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> (!(X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2) & (X out:freq9_3)) ) &
( ((!out:freq9_0 & !out:freq9_1 & !out:freq9_2 & out:freq9_3) & !(X in:light9)) -> ((X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2) & (X out:freq9_3)) ) &
( ((out:freq9_0 & !out:freq9_1 & !out:freq9_2 & out:freq9_3) & !(X in:light9)) -> (!(X out:freq9_0) & (X out:freq9_1) & !(X out:freq9_2) & (X out:freq9_3)) ) &

( (!out:freq10_0 & out:freq10_1 & !out:freq10_2 & out:freq10_3) -> (!(X out:freq10_0) & (X out:freq10_1) & !(X out:freq10_2) & (X out:freq10_3)) ) &
( (!(!out:freq10_0 & out:freq10_1 & !out:freq10_2 & out:freq10_3) & X in:light10) -> (!(X out:freq10_0) & !(X out:freq10_1) & !(X out:freq10_2) & !(X out:freq10_3)) ) &
( ((!out:freq10_0 & !out:freq10_1 & !out:freq10_2 & !out:freq10_3) & !(X in:light10)) -> ((X out:freq10_0) & !(X out:freq10_1) & !(X out:freq10_2) & !(X out:freq10_3)) ) &
( ((out:freq10_0 & !out:freq10_1 & !out:freq10_2 & !out:freq10_3) & !(X in:light10)) -> (!(X out:freq10_0) & (X out:freq10_1) & !(X out:freq10_2) & !(X out:freq10_3)) ) &
( ((!out:freq10_0 & out:freq10_1 & !out:freq10_2 & !out:freq10_3) & !(X in:light10)) -> ((X out:freq10_0) & (X out:freq10_1) & !(X out:freq10_2) & !(X out:freq10_3)) ) &
( ((out:freq10_0 & out:freq10_1 & !out:freq10_2 & !out:freq10_3) & !(X in:light10)) -> (!(X out:freq10_0) & !(X out:freq10_1) & (X out:freq10_2) & !(X out:freq10_3)) ) &
( ((!out:freq10_0 & !out:freq10_1 & out:freq10_2 & !out:freq10_3) & !(X in:light10)) -> ((X out:freq10_0) & !(X out:freq10_1) & (X out:freq10_2) & !(X out:freq10_3)) ) &
( ((out:freq10_0 & !out:freq10_1 & out:freq10_2 & !out:freq10_3) & !(X in:light10)) -> (!(X out:freq10_0) & (X out:freq10_1) & (X out:freq10_2) & !(X out:freq10_3)) ) &
( ((!out:freq10_0 & out:freq10_1 & out:freq10_2 & !out:freq10_3) & !(X in:light10)) -> ((X out:freq10_0) & (X out:freq10_1) & (X out:freq10_2) & !(X out:freq10_3)) ) &
( ((out:freq10_0 & out:freq10_1 & out:freq10_2 & !out:freq10_3) & !(X in:light10)) -> (!(X out:freq10_0) & !(X out:freq10_1) & !(X out:freq10_2) & (X out:freq10_3)) ) &
( ((!out:freq10_0 & !out:freq10_1 & !out:freq10_2 & out:freq10_3) & !(X in:light10)) -> ((X out:freq10_0) & !(X out:freq10_1) & !(X out:freq10_2) & (X out:freq10_3)) ) &
( ((out:freq10_0 & !out:freq10_1 & !out:freq10_2 & out:freq10_3) & !(X in:light10)) -> (!(X out:freq10_0) & (X out:freq10_1) & !(X out:freq10_2) & (X out:freq10_3)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
(GF(in:light6) ->  GF(out:light6)) &
(GF(in:light7) ->  GF(out:light7)) &
(GF(in:light8) ->  GF(out:light8)) &
(GF(in:light9) ->  GF(out:light9)) &
(GF(in:light10) ->  GF(out:light10)) &
( GF(!(!in:freq1_0 & in:freq1_1 & !in:freq1_2 & in:freq1_3)) ->  GF(!(!out:freq1_0 & out:freq1_1 & !out:freq1_2 & out:freq1_3)) ) &
( GF(!(!in:freq2_0 & in:freq2_1 & !in:freq2_2 & in:freq2_3)) ->  GF(!(!out:freq2_0 & out:freq2_1 & !out:freq2_2 & out:freq2_3)) ) &
( GF(!(!in:freq3_0 & in:freq3_1 & !in:freq3_2 & in:freq3_3)) ->  GF(!(!out:freq3_0 & out:freq3_1 & !out:freq3_2 & out:freq3_3)) ) &
( GF(!(!in:freq4_0 & in:freq4_1 & !in:freq4_2 & in:freq4_3)) ->  GF(!(!out:freq4_0 & out:freq4_1 & !out:freq4_2 & out:freq4_3)) ) &
( GF(!(!in:freq5_0 & in:freq5_1 & !in:freq5_2 & in:freq5_3)) ->  GF(!(!out:freq5_0 & out:freq5_1 & !out:freq5_2 & out:freq5_3)) ) &
( GF(!(!in:freq6_0 & in:freq6_1 & !in:freq6_2 & in:freq6_3)) ->  GF(!(!out:freq6_0 & out:freq6_1 & !out:freq6_2 & out:freq6_3)) ) &
( GF(!(!in:freq7_0 & in:freq7_1 & !in:freq7_2 & in:freq7_3)) ->  GF(!(!out:freq7_0 & out:freq7_1 & !out:freq7_2 & out:freq7_3)) ) &
( GF(!(!in:freq8_0 & in:freq8_1 & !in:freq8_2 & in:freq8_3)) ->  GF(!(!out:freq8_0 & out:freq8_1 & !out:freq8_2 & out:freq8_3)) ) &
( GF(!(!in:freq9_0 & in:freq9_1 & !in:freq9_2 & in:freq9_3)) ->  GF(!(!out:freq9_0 & out:freq9_1 & !out:freq9_2 & out:freq9_3)) ) &
( GF(!(!in:freq10_0 & in:freq10_1 & !in:freq10_2 & in:freq10_3)) ->  GF(!(!out:freq10_0 & out:freq10_1 & !out:freq10_2 & out:freq10_3)) ) 


==> tl/traffic_lights_10,2_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & !in:light6 & !in:light7 & !in:light8 & !in:light9 & !in:light10 & 
in:freq1_0 & !in:freq1_1 &
in:freq2_0 & !in:freq2_1 &
in:freq3_0 & !in:freq3_1 &
in:freq4_0 & !in:freq4_1 &
in:freq5_0 & !in:freq5_1 &
in:freq6_0 & !in:freq6_1 &
in:freq7_0 & !in:freq7_1 &
in:freq8_0 & !in:freq8_1 &
in:freq9_0 & !in:freq9_1 &
in:freq10_0 & !in:freq10_1)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & !out:light6 & !out:light7 & !out:light8 & !out:light9 & !out:light10 & 
out:freq1_0 & !out:freq1_1 &
out:freq2_0 & !out:freq2_1 &
out:freq3_0 & !out:freq3_1 &
out:freq4_0 & !out:freq4_1 &
out:freq5_0 & !out:freq5_1 &
out:freq6_0 & !out:freq6_1 &
out:freq7_0 & !out:freq7_1 &
out:freq8_0 & !out:freq8_1 &
out:freq9_0 & !out:freq9_1 &
out:freq10_0 & !out:freq10_1)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & (!in:light1 | !in:light6) & (!in:light1 | !in:light7) & (!in:light1 | !in:light8) & (!in:light1 | !in:light9) & (!in:light1 | !in:light10) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & (!in:light2 | !in:light6) & (!in:light2 | !in:light7) & (!in:light2 | !in:light8) & (!in:light2 | !in:light9) & (!in:light2 | !in:light10) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & (!in:light3 | !in:light6) & (!in:light3 | !in:light7) & (!in:light3 | !in:light8) & (!in:light3 | !in:light9) & (!in:light3 | !in:light10) & 
(!in:light4 | !in:light5) & (!in:light4 | !in:light6) & (!in:light4 | !in:light7) & (!in:light4 | !in:light8) & (!in:light4 | !in:light9) & (!in:light4 | !in:light10) & 
(!in:light5 | !in:light6) & (!in:light5 | !in:light7) & (!in:light5 | !in:light8) & (!in:light5 | !in:light9) & (!in:light5 | !in:light10) & 
(!in:light6 | !in:light7) & (!in:light6 | !in:light8) & (!in:light6 | !in:light9) & (!in:light6 | !in:light10) & 
(!in:light7 | !in:light8) & (!in:light7 | !in:light9) & (!in:light7 | !in:light10) & 
(!in:light8 | !in:light9) & (!in:light8 | !in:light10) & 
(!in:light9 | !in:light10) & 

( (!in:freq1_0 & in:freq1_1) -> (!(X in:freq1_0) & (X in:freq1_1)) ) &
( (!(!in:freq1_0 & in:freq1_1) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1)) ) &
( ((!in:freq1_0 & !in:freq1_1) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1)) ) &
( ((in:freq1_0 & !in:freq1_1) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1)) ) &

( (!in:freq2_0 & in:freq2_1) -> (!(X in:freq2_0) & (X in:freq2_1)) ) &
( (!(!in:freq2_0 & in:freq2_1) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1)) ) &
( ((!in:freq2_0 & !in:freq2_1) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1)) ) &
( ((in:freq2_0 & !in:freq2_1) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1)) ) &

( (!in:freq3_0 & in:freq3_1) -> (!(X in:freq3_0) & (X in:freq3_1)) ) &
( (!(!in:freq3_0 & in:freq3_1) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1)) ) &
( ((!in:freq3_0 & !in:freq3_1) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1)) ) &
( ((in:freq3_0 & !in:freq3_1) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1)) ) &

( (!in:freq4_0 & in:freq4_1) -> (!(X in:freq4_0) & (X in:freq4_1)) ) &
( (!(!in:freq4_0 & in:freq4_1) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1)) ) &
( ((!in:freq4_0 & !in:freq4_1) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1)) ) &
( ((in:freq4_0 & !in:freq4_1) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1)) ) &

( (!in:freq5_0 & in:freq5_1) -> (!(X in:freq5_0) & (X in:freq5_1)) ) &
( (!(!in:freq5_0 & in:freq5_1) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1)) ) &
( ((!in:freq5_0 & !in:freq5_1) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1)) ) &
( ((in:freq5_0 & !in:freq5_1) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1)) ) &

( (!in:freq6_0 & in:freq6_1) -> (!(X in:freq6_0) & (X in:freq6_1)) ) &
( (!(!in:freq6_0 & in:freq6_1) & X in:light6) -> (!(X in:freq6_0) & !(X in:freq6_1)) ) &
( ((!in:freq6_0 & !in:freq6_1) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1)) ) &
( ((in:freq6_0 & !in:freq6_1) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1)) ) &

( (!in:freq7_0 & in:freq7_1) -> (!(X in:freq7_0) & (X in:freq7_1)) ) &
( (!(!in:freq7_0 & in:freq7_1) & X in:light7) -> (!(X in:freq7_0) & !(X in:freq7_1)) ) &
( ((!in:freq7_0 & !in:freq7_1) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1)) ) &
( ((in:freq7_0 & !in:freq7_1) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1)) ) &

( (!in:freq8_0 & in:freq8_1) -> (!(X in:freq8_0) & (X in:freq8_1)) ) &
( (!(!in:freq8_0 & in:freq8_1) & X in:light8) -> (!(X in:freq8_0) & !(X in:freq8_1)) ) &
( ((!in:freq8_0 & !in:freq8_1) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1)) ) &
( ((in:freq8_0 & !in:freq8_1) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1)) ) &

( (!in:freq9_0 & in:freq9_1) -> (!(X in:freq9_0) & (X in:freq9_1)) ) &
( (!(!in:freq9_0 & in:freq9_1) & X in:light9) -> (!(X in:freq9_0) & !(X in:freq9_1)) ) &
( ((!in:freq9_0 & !in:freq9_1) & !(X in:light9)) -> ((X in:freq9_0) & !(X in:freq9_1)) ) &
( ((in:freq9_0 & !in:freq9_1) & !(X in:light9)) -> (!(X in:freq9_0) & (X in:freq9_1)) ) &

( (!in:freq10_0 & in:freq10_1) -> (!(X in:freq10_0) & (X in:freq10_1)) ) &
( (!(!in:freq10_0 & in:freq10_1) & X in:light10) -> (!(X in:freq10_0) & !(X in:freq10_1)) ) &
( ((!in:freq10_0 & !in:freq10_1) & !(X in:light10)) -> ((X in:freq10_0) & !(X in:freq10_1)) ) &
( ((in:freq10_0 & !in:freq10_1) & !(X in:light10)) -> (!(X in:freq10_0) & (X in:freq10_1)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & (!out:light3 | !out:light6) & (!out:light4 | !out:light6) & 
(!out:light5 | !out:light6) & (!out:light5 | !out:light7) & (!out:light6 | !out:light7) & (!out:light5 | !out:light8) & (!out:light6 | !out:light8) & 
(!out:light7 | !out:light8) & (!out:light7 | !out:light9) & (!out:light8 | !out:light9) & (!out:light7 | !out:light10) & (!out:light8 | !out:light10) & 
(!out:light9 | !out:light10) & 

( (!out:freq1_0 & out:freq1_1) -> (!(X out:freq1_0) & (X out:freq1_1)) ) &
( (!(!out:freq1_0 & out:freq1_1) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1)) ) &
( ((!out:freq1_0 & !out:freq1_1) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1)) ) &
( ((out:freq1_0 & !out:freq1_1) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1)) ) &

( (!out:freq2_0 & out:freq2_1) -> (!(X out:freq2_0) & (X out:freq2_1)) ) &
( (!(!out:freq2_0 & out:freq2_1) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1)) ) &
( ((!out:freq2_0 & !out:freq2_1) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1)) ) &
( ((out:freq2_0 & !out:freq2_1) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1)) ) &

( (!out:freq3_0 & out:freq3_1) -> (!(X out:freq3_0) & (X out:freq3_1)) ) &
( (!(!out:freq3_0 & out:freq3_1) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1)) ) &
( ((!out:freq3_0 & !out:freq3_1) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1)) ) &
( ((out:freq3_0 & !out:freq3_1) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1)) ) &

( (!out:freq4_0 & out:freq4_1) -> (!(X out:freq4_0) & (X out:freq4_1)) ) &
( (!(!out:freq4_0 & out:freq4_1) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1)) ) &
( ((!out:freq4_0 & !out:freq4_1) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1)) ) &
( ((out:freq4_0 & !out:freq4_1) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1)) ) &

( (!out:freq5_0 & out:freq5_1) -> (!(X out:freq5_0) & (X out:freq5_1)) ) &
( (!(!out:freq5_0 & out:freq5_1) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1)) ) &
( ((!out:freq5_0 & !out:freq5_1) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1)) ) &
( ((out:freq5_0 & !out:freq5_1) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1)) ) &

( (!out:freq6_0 & out:freq6_1) -> (!(X out:freq6_0) & (X out:freq6_1)) ) &
( (!(!out:freq6_0 & out:freq6_1) & X in:light6) -> (!(X out:freq6_0) & !(X out:freq6_1)) ) &
( ((!out:freq6_0 & !out:freq6_1) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1)) ) &
( ((out:freq6_0 & !out:freq6_1) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1)) ) &

( (!out:freq7_0 & out:freq7_1) -> (!(X out:freq7_0) & (X out:freq7_1)) ) &
( (!(!out:freq7_0 & out:freq7_1) & X in:light7) -> (!(X out:freq7_0) & !(X out:freq7_1)) ) &
( ((!out:freq7_0 & !out:freq7_1) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1)) ) &
( ((out:freq7_0 & !out:freq7_1) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1)) ) &

( (!out:freq8_0 & out:freq8_1) -> (!(X out:freq8_0) & (X out:freq8_1)) ) &
( (!(!out:freq8_0 & out:freq8_1) & X in:light8) -> (!(X out:freq8_0) & !(X out:freq8_1)) ) &
( ((!out:freq8_0 & !out:freq8_1) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1)) ) &
( ((out:freq8_0 & !out:freq8_1) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1)) ) &

( (!out:freq9_0 & out:freq9_1) -> (!(X out:freq9_0) & (X out:freq9_1)) ) &
( (!(!out:freq9_0 & out:freq9_1) & X in:light9) -> (!(X out:freq9_0) & !(X out:freq9_1)) ) &
( ((!out:freq9_0 & !out:freq9_1) & !(X in:light9)) -> ((X out:freq9_0) & !(X out:freq9_1)) ) &
( ((out:freq9_0 & !out:freq9_1) & !(X in:light9)) -> (!(X out:freq9_0) & (X out:freq9_1)) ) &

( (!out:freq10_0 & out:freq10_1) -> (!(X out:freq10_0) & (X out:freq10_1)) ) &
( (!(!out:freq10_0 & out:freq10_1) & X in:light10) -> (!(X out:freq10_0) & !(X out:freq10_1)) ) &
( ((!out:freq10_0 & !out:freq10_1) & !(X in:light10)) -> ((X out:freq10_0) & !(X out:freq10_1)) ) &
( ((out:freq10_0 & !out:freq10_1) & !(X in:light10)) -> (!(X out:freq10_0) & (X out:freq10_1)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
(GF(in:light6) ->  GF(out:light6)) &
(GF(in:light7) ->  GF(out:light7)) &
(GF(in:light8) ->  GF(out:light8)) &
(GF(in:light9) ->  GF(out:light9)) &
(GF(in:light10) ->  GF(out:light10)) &
( GF(!(!in:freq1_0 & in:freq1_1)) ->  GF(!(!out:freq1_0 & out:freq1_1)) ) &
( GF(!(!in:freq2_0 & in:freq2_1)) ->  GF(!(!out:freq2_0 & out:freq2_1)) ) &
( GF(!(!in:freq3_0 & in:freq3_1)) ->  GF(!(!out:freq3_0 & out:freq3_1)) ) &
( GF(!(!in:freq4_0 & in:freq4_1)) ->  GF(!(!out:freq4_0 & out:freq4_1)) ) &
( GF(!(!in:freq5_0 & in:freq5_1)) ->  GF(!(!out:freq5_0 & out:freq5_1)) ) &
( GF(!(!in:freq6_0 & in:freq6_1)) ->  GF(!(!out:freq6_0 & out:freq6_1)) ) &
( GF(!(!in:freq7_0 & in:freq7_1)) ->  GF(!(!out:freq7_0 & out:freq7_1)) ) &
( GF(!(!in:freq8_0 & in:freq8_1)) ->  GF(!(!out:freq8_0 & out:freq8_1)) ) &
( GF(!(!in:freq9_0 & in:freq9_1)) ->  GF(!(!out:freq9_0 & out:freq9_1)) ) &
( GF(!(!in:freq10_0 & in:freq10_1)) ->  GF(!(!out:freq10_0 & out:freq10_1)) ) 


==> tl/traffic_lights_10,3_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & !in:light6 & !in:light7 & !in:light8 & !in:light9 & !in:light10 & 
in:freq1_0 & !in:freq1_1 &
in:freq2_0 & !in:freq2_1 &
in:freq3_0 & !in:freq3_1 &
in:freq4_0 & !in:freq4_1 &
in:freq5_0 & !in:freq5_1 &
in:freq6_0 & !in:freq6_1 &
in:freq7_0 & !in:freq7_1 &
in:freq8_0 & !in:freq8_1 &
in:freq9_0 & !in:freq9_1 &
in:freq10_0 & !in:freq10_1)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & !out:light6 & !out:light7 & !out:light8 & !out:light9 & !out:light10 & 
out:freq1_0 & !out:freq1_1 &
out:freq2_0 & !out:freq2_1 &
out:freq3_0 & !out:freq3_1 &
out:freq4_0 & !out:freq4_1 &
out:freq5_0 & !out:freq5_1 &
out:freq6_0 & !out:freq6_1 &
out:freq7_0 & !out:freq7_1 &
out:freq8_0 & !out:freq8_1 &
out:freq9_0 & !out:freq9_1 &
out:freq10_0 & !out:freq10_1)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & (!in:light1 | !in:light6) & (!in:light1 | !in:light7) & (!in:light1 | !in:light8) & (!in:light1 | !in:light9) & (!in:light1 | !in:light10) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & (!in:light2 | !in:light6) & (!in:light2 | !in:light7) & (!in:light2 | !in:light8) & (!in:light2 | !in:light9) & (!in:light2 | !in:light10) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & (!in:light3 | !in:light6) & (!in:light3 | !in:light7) & (!in:light3 | !in:light8) & (!in:light3 | !in:light9) & (!in:light3 | !in:light10) & 
(!in:light4 | !in:light5) & (!in:light4 | !in:light6) & (!in:light4 | !in:light7) & (!in:light4 | !in:light8) & (!in:light4 | !in:light9) & (!in:light4 | !in:light10) & 
(!in:light5 | !in:light6) & (!in:light5 | !in:light7) & (!in:light5 | !in:light8) & (!in:light5 | !in:light9) & (!in:light5 | !in:light10) & 
(!in:light6 | !in:light7) & (!in:light6 | !in:light8) & (!in:light6 | !in:light9) & (!in:light6 | !in:light10) & 
(!in:light7 | !in:light8) & (!in:light7 | !in:light9) & (!in:light7 | !in:light10) & 
(!in:light8 | !in:light9) & (!in:light8 | !in:light10) & 
(!in:light9 | !in:light10) & 

( (in:freq1_0 & in:freq1_1) -> ((X in:freq1_0) & (X in:freq1_1)) ) &
( (!(in:freq1_0 & in:freq1_1) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1)) ) &
( ((!in:freq1_0 & !in:freq1_1) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1)) ) &
( ((in:freq1_0 & !in:freq1_1) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1)) ) &
( ((!in:freq1_0 & in:freq1_1) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1)) ) &

( (in:freq2_0 & in:freq2_1) -> ((X in:freq2_0) & (X in:freq2_1)) ) &
( (!(in:freq2_0 & in:freq2_1) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1)) ) &
( ((!in:freq2_0 & !in:freq2_1) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1)) ) &
( ((in:freq2_0 & !in:freq2_1) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1)) ) &
( ((!in:freq2_0 & in:freq2_1) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1)) ) &

( (in:freq3_0 & in:freq3_1) -> ((X in:freq3_0) & (X in:freq3_1)) ) &
( (!(in:freq3_0 & in:freq3_1) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1)) ) &
( ((!in:freq3_0 & !in:freq3_1) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1)) ) &
( ((in:freq3_0 & !in:freq3_1) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1)) ) &
( ((!in:freq3_0 & in:freq3_1) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1)) ) &

( (in:freq4_0 & in:freq4_1) -> ((X in:freq4_0) & (X in:freq4_1)) ) &
( (!(in:freq4_0 & in:freq4_1) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1)) ) &
( ((!in:freq4_0 & !in:freq4_1) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1)) ) &
( ((in:freq4_0 & !in:freq4_1) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1)) ) &
( ((!in:freq4_0 & in:freq4_1) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1)) ) &

( (in:freq5_0 & in:freq5_1) -> ((X in:freq5_0) & (X in:freq5_1)) ) &
( (!(in:freq5_0 & in:freq5_1) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1)) ) &
( ((!in:freq5_0 & !in:freq5_1) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1)) ) &
( ((in:freq5_0 & !in:freq5_1) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1)) ) &
( ((!in:freq5_0 & in:freq5_1) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1)) ) &

( (in:freq6_0 & in:freq6_1) -> ((X in:freq6_0) & (X in:freq6_1)) ) &
( (!(in:freq6_0 & in:freq6_1) & X in:light6) -> (!(X in:freq6_0) & !(X in:freq6_1)) ) &
( ((!in:freq6_0 & !in:freq6_1) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1)) ) &
( ((in:freq6_0 & !in:freq6_1) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1)) ) &
( ((!in:freq6_0 & in:freq6_1) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1)) ) &

( (in:freq7_0 & in:freq7_1) -> ((X in:freq7_0) & (X in:freq7_1)) ) &
( (!(in:freq7_0 & in:freq7_1) & X in:light7) -> (!(X in:freq7_0) & !(X in:freq7_1)) ) &
( ((!in:freq7_0 & !in:freq7_1) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1)) ) &
( ((in:freq7_0 & !in:freq7_1) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1)) ) &
( ((!in:freq7_0 & in:freq7_1) & !(X in:light7)) -> ((X in:freq7_0) & (X in:freq7_1)) ) &

( (in:freq8_0 & in:freq8_1) -> ((X in:freq8_0) & (X in:freq8_1)) ) &
( (!(in:freq8_0 & in:freq8_1) & X in:light8) -> (!(X in:freq8_0) & !(X in:freq8_1)) ) &
( ((!in:freq8_0 & !in:freq8_1) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1)) ) &
( ((in:freq8_0 & !in:freq8_1) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1)) ) &
( ((!in:freq8_0 & in:freq8_1) & !(X in:light8)) -> ((X in:freq8_0) & (X in:freq8_1)) ) &

( (in:freq9_0 & in:freq9_1) -> ((X in:freq9_0) & (X in:freq9_1)) ) &
( (!(in:freq9_0 & in:freq9_1) & X in:light9) -> (!(X in:freq9_0) & !(X in:freq9_1)) ) &
( ((!in:freq9_0 & !in:freq9_1) & !(X in:light9)) -> ((X in:freq9_0) & !(X in:freq9_1)) ) &
( ((in:freq9_0 & !in:freq9_1) & !(X in:light9)) -> (!(X in:freq9_0) & (X in:freq9_1)) ) &
( ((!in:freq9_0 & in:freq9_1) & !(X in:light9)) -> ((X in:freq9_0) & (X in:freq9_1)) ) &

( (in:freq10_0 & in:freq10_1) -> ((X in:freq10_0) & (X in:freq10_1)) ) &
( (!(in:freq10_0 & in:freq10_1) & X in:light10) -> (!(X in:freq10_0) & !(X in:freq10_1)) ) &
( ((!in:freq10_0 & !in:freq10_1) & !(X in:light10)) -> ((X in:freq10_0) & !(X in:freq10_1)) ) &
( ((in:freq10_0 & !in:freq10_1) & !(X in:light10)) -> (!(X in:freq10_0) & (X in:freq10_1)) ) &
( ((!in:freq10_0 & in:freq10_1) & !(X in:light10)) -> ((X in:freq10_0) & (X in:freq10_1)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & (!out:light3 | !out:light6) & (!out:light4 | !out:light6) & 
(!out:light5 | !out:light6) & (!out:light5 | !out:light7) & (!out:light6 | !out:light7) & (!out:light5 | !out:light8) & (!out:light6 | !out:light8) & 
(!out:light7 | !out:light8) & (!out:light7 | !out:light9) & (!out:light8 | !out:light9) & (!out:light7 | !out:light10) & (!out:light8 | !out:light10) & 
(!out:light9 | !out:light10) & 

( (out:freq1_0 & out:freq1_1) -> ((X out:freq1_0) & (X out:freq1_1)) ) &
( (!(out:freq1_0 & out:freq1_1) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1)) ) &
( ((!out:freq1_0 & !out:freq1_1) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1)) ) &
( ((out:freq1_0 & !out:freq1_1) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1)) ) &
( ((!out:freq1_0 & out:freq1_1) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1)) ) &

( (out:freq2_0 & out:freq2_1) -> ((X out:freq2_0) & (X out:freq2_1)) ) &
( (!(out:freq2_0 & out:freq2_1) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1)) ) &
( ((!out:freq2_0 & !out:freq2_1) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1)) ) &
( ((out:freq2_0 & !out:freq2_1) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1)) ) &
( ((!out:freq2_0 & out:freq2_1) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1)) ) &

( (out:freq3_0 & out:freq3_1) -> ((X out:freq3_0) & (X out:freq3_1)) ) &
( (!(out:freq3_0 & out:freq3_1) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1)) ) &
( ((!out:freq3_0 & !out:freq3_1) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1)) ) &
( ((out:freq3_0 & !out:freq3_1) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1)) ) &
( ((!out:freq3_0 & out:freq3_1) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1)) ) &

( (out:freq4_0 & out:freq4_1) -> ((X out:freq4_0) & (X out:freq4_1)) ) &
( (!(out:freq4_0 & out:freq4_1) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1)) ) &
( ((!out:freq4_0 & !out:freq4_1) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1)) ) &
( ((out:freq4_0 & !out:freq4_1) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1)) ) &
( ((!out:freq4_0 & out:freq4_1) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1)) ) &

( (out:freq5_0 & out:freq5_1) -> ((X out:freq5_0) & (X out:freq5_1)) ) &
( (!(out:freq5_0 & out:freq5_1) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1)) ) &
( ((!out:freq5_0 & !out:freq5_1) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1)) ) &
( ((out:freq5_0 & !out:freq5_1) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1)) ) &
( ((!out:freq5_0 & out:freq5_1) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1)) ) &

( (out:freq6_0 & out:freq6_1) -> ((X out:freq6_0) & (X out:freq6_1)) ) &
( (!(out:freq6_0 & out:freq6_1) & X in:light6) -> (!(X out:freq6_0) & !(X out:freq6_1)) ) &
( ((!out:freq6_0 & !out:freq6_1) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1)) ) &
( ((out:freq6_0 & !out:freq6_1) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1)) ) &
( ((!out:freq6_0 & out:freq6_1) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1)) ) &

( (out:freq7_0 & out:freq7_1) -> ((X out:freq7_0) & (X out:freq7_1)) ) &
( (!(out:freq7_0 & out:freq7_1) & X in:light7) -> (!(X out:freq7_0) & !(X out:freq7_1)) ) &
( ((!out:freq7_0 & !out:freq7_1) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1)) ) &
( ((out:freq7_0 & !out:freq7_1) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1)) ) &
( ((!out:freq7_0 & out:freq7_1) & !(X in:light7)) -> ((X out:freq7_0) & (X out:freq7_1)) ) &

( (out:freq8_0 & out:freq8_1) -> ((X out:freq8_0) & (X out:freq8_1)) ) &
( (!(out:freq8_0 & out:freq8_1) & X in:light8) -> (!(X out:freq8_0) & !(X out:freq8_1)) ) &
( ((!out:freq8_0 & !out:freq8_1) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1)) ) &
( ((out:freq8_0 & !out:freq8_1) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1)) ) &
( ((!out:freq8_0 & out:freq8_1) & !(X in:light8)) -> ((X out:freq8_0) & (X out:freq8_1)) ) &

( (out:freq9_0 & out:freq9_1) -> ((X out:freq9_0) & (X out:freq9_1)) ) &
( (!(out:freq9_0 & out:freq9_1) & X in:light9) -> (!(X out:freq9_0) & !(X out:freq9_1)) ) &
( ((!out:freq9_0 & !out:freq9_1) & !(X in:light9)) -> ((X out:freq9_0) & !(X out:freq9_1)) ) &
( ((out:freq9_0 & !out:freq9_1) & !(X in:light9)) -> (!(X out:freq9_0) & (X out:freq9_1)) ) &
( ((!out:freq9_0 & out:freq9_1) & !(X in:light9)) -> ((X out:freq9_0) & (X out:freq9_1)) ) &

( (out:freq10_0 & out:freq10_1) -> ((X out:freq10_0) & (X out:freq10_1)) ) &
( (!(out:freq10_0 & out:freq10_1) & X in:light10) -> (!(X out:freq10_0) & !(X out:freq10_1)) ) &
( ((!out:freq10_0 & !out:freq10_1) & !(X in:light10)) -> ((X out:freq10_0) & !(X out:freq10_1)) ) &
( ((out:freq10_0 & !out:freq10_1) & !(X in:light10)) -> (!(X out:freq10_0) & (X out:freq10_1)) ) &
( ((!out:freq10_0 & out:freq10_1) & !(X in:light10)) -> ((X out:freq10_0) & (X out:freq10_1)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
(GF(in:light6) ->  GF(out:light6)) &
(GF(in:light7) ->  GF(out:light7)) &
(GF(in:light8) ->  GF(out:light8)) &
(GF(in:light9) ->  GF(out:light9)) &
(GF(in:light10) ->  GF(out:light10)) &
( GF(!(in:freq1_0 & in:freq1_1)) ->  GF(!(out:freq1_0 & out:freq1_1)) ) &
( GF(!(in:freq2_0 & in:freq2_1)) ->  GF(!(out:freq2_0 & out:freq2_1)) ) &
( GF(!(in:freq3_0 & in:freq3_1)) ->  GF(!(out:freq3_0 & out:freq3_1)) ) &
( GF(!(in:freq4_0 & in:freq4_1)) ->  GF(!(out:freq4_0 & out:freq4_1)) ) &
( GF(!(in:freq5_0 & in:freq5_1)) ->  GF(!(out:freq5_0 & out:freq5_1)) ) &
( GF(!(in:freq6_0 & in:freq6_1)) ->  GF(!(out:freq6_0 & out:freq6_1)) ) &
( GF(!(in:freq7_0 & in:freq7_1)) ->  GF(!(out:freq7_0 & out:freq7_1)) ) &
( GF(!(in:freq8_0 & in:freq8_1)) ->  GF(!(out:freq8_0 & out:freq8_1)) ) &
( GF(!(in:freq9_0 & in:freq9_1)) ->  GF(!(out:freq9_0 & out:freq9_1)) ) &
( GF(!(in:freq10_0 & in:freq10_1)) ->  GF(!(out:freq10_0 & out:freq10_1)) ) 


==> tl/traffic_lights_10,4_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & !in:light6 & !in:light7 & !in:light8 & !in:light9 & !in:light10 & 
in:freq1_0 & !in:freq1_1 & !in:freq1_2 &
in:freq2_0 & !in:freq2_1 & !in:freq2_2 &
in:freq3_0 & !in:freq3_1 & !in:freq3_2 &
in:freq4_0 & !in:freq4_1 & !in:freq4_2 &
in:freq5_0 & !in:freq5_1 & !in:freq5_2 &
in:freq6_0 & !in:freq6_1 & !in:freq6_2 &
in:freq7_0 & !in:freq7_1 & !in:freq7_2 &
in:freq8_0 & !in:freq8_1 & !in:freq8_2 &
in:freq9_0 & !in:freq9_1 & !in:freq9_2 &
in:freq10_0 & !in:freq10_1 & !in:freq10_2)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & !out:light6 & !out:light7 & !out:light8 & !out:light9 & !out:light10 & 
out:freq1_0 & !out:freq1_1 & !out:freq1_2 &
out:freq2_0 & !out:freq2_1 & !out:freq2_2 &
out:freq3_0 & !out:freq3_1 & !out:freq3_2 &
out:freq4_0 & !out:freq4_1 & !out:freq4_2 &
out:freq5_0 & !out:freq5_1 & !out:freq5_2 &
out:freq6_0 & !out:freq6_1 & !out:freq6_2 &
out:freq7_0 & !out:freq7_1 & !out:freq7_2 &
out:freq8_0 & !out:freq8_1 & !out:freq8_2 &
out:freq9_0 & !out:freq9_1 & !out:freq9_2 &
out:freq10_0 & !out:freq10_1 & !out:freq10_2)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & (!in:light1 | !in:light6) & (!in:light1 | !in:light7) & (!in:light1 | !in:light8) & (!in:light1 | !in:light9) & (!in:light1 | !in:light10) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & (!in:light2 | !in:light6) & (!in:light2 | !in:light7) & (!in:light2 | !in:light8) & (!in:light2 | !in:light9) & (!in:light2 | !in:light10) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & (!in:light3 | !in:light6) & (!in:light3 | !in:light7) & (!in:light3 | !in:light8) & (!in:light3 | !in:light9) & (!in:light3 | !in:light10) & 
(!in:light4 | !in:light5) & (!in:light4 | !in:light6) & (!in:light4 | !in:light7) & (!in:light4 | !in:light8) & (!in:light4 | !in:light9) & (!in:light4 | !in:light10) & 
(!in:light5 | !in:light6) & (!in:light5 | !in:light7) & (!in:light5 | !in:light8) & (!in:light5 | !in:light9) & (!in:light5 | !in:light10) & 
(!in:light6 | !in:light7) & (!in:light6 | !in:light8) & (!in:light6 | !in:light9) & (!in:light6 | !in:light10) & 
(!in:light7 | !in:light8) & (!in:light7 | !in:light9) & (!in:light7 | !in:light10) & 
(!in:light8 | !in:light9) & (!in:light8 | !in:light10) & 
(!in:light9 | !in:light10) & 

( (!in:freq1_0 & !in:freq1_1 & in:freq1_2) -> (!(X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( (!(!in:freq1_0 & !in:freq1_1 & in:freq1_2) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &

( (!in:freq2_0 & !in:freq2_1 & in:freq2_2) -> (!(X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( (!(!in:freq2_0 & !in:freq2_1 & in:freq2_2) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &

( (!in:freq3_0 & !in:freq3_1 & in:freq3_2) -> (!(X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( (!(!in:freq3_0 & !in:freq3_1 & in:freq3_2) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &

( (!in:freq4_0 & !in:freq4_1 & in:freq4_2) -> (!(X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( (!(!in:freq4_0 & !in:freq4_1 & in:freq4_2) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &

( (!in:freq5_0 & !in:freq5_1 & in:freq5_2) -> (!(X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &
( (!(!in:freq5_0 & !in:freq5_1 & in:freq5_2) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &

( (!in:freq6_0 & !in:freq6_1 & in:freq6_2) -> (!(X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &
( (!(!in:freq6_0 & !in:freq6_1 & in:freq6_2) & X in:light6) -> (!(X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &

( (!in:freq7_0 & !in:freq7_1 & in:freq7_2) -> (!(X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2)) ) &
( (!(!in:freq7_0 & !in:freq7_1 & in:freq7_2) & X in:light7) -> (!(X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2)) ) &
( ((!in:freq7_0 & !in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2)) ) &
( ((in:freq7_0 & !in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2)) ) &
( ((!in:freq7_0 & in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2)) ) &
( ((in:freq7_0 & in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2)) ) &

( (!in:freq8_0 & !in:freq8_1 & in:freq8_2) -> (!(X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2)) ) &
( (!(!in:freq8_0 & !in:freq8_1 & in:freq8_2) & X in:light8) -> (!(X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2)) ) &
( ((!in:freq8_0 & !in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2)) ) &
( ((in:freq8_0 & !in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2)) ) &
( ((!in:freq8_0 & in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> ((X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2)) ) &
( ((in:freq8_0 & in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> (!(X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2)) ) &

( (!in:freq9_0 & !in:freq9_1 & in:freq9_2) -> (!(X in:freq9_0) & !(X in:freq9_1) & (X in:freq9_2)) ) &
( (!(!in:freq9_0 & !in:freq9_1 & in:freq9_2) & X in:light9) -> (!(X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2)) ) &
( ((!in:freq9_0 & !in:freq9_1 & !in:freq9_2) & !(X in:light9)) -> ((X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2)) ) &
( ((in:freq9_0 & !in:freq9_1 & !in:freq9_2) & !(X in:light9)) -> (!(X in:freq9_0) & (X in:freq9_1) & !(X in:freq9_2)) ) &
( ((!in:freq9_0 & in:freq9_1 & !in:freq9_2) & !(X in:light9)) -> ((X in:freq9_0) & (X in:freq9_1) & !(X in:freq9_2)) ) &
( ((in:freq9_0 & in:freq9_1 & !in:freq9_2) & !(X in:light9)) -> (!(X in:freq9_0) & !(X in:freq9_1) & (X in:freq9_2)) ) &

( (!in:freq10_0 & !in:freq10_1 & in:freq10_2) -> (!(X in:freq10_0) & !(X in:freq10_1) & (X in:freq10_2)) ) &
( (!(!in:freq10_0 & !in:freq10_1 & in:freq10_2) & X in:light10) -> (!(X in:freq10_0) & !(X in:freq10_1) & !(X in:freq10_2)) ) &
( ((!in:freq10_0 & !in:freq10_1 & !in:freq10_2) & !(X in:light10)) -> ((X in:freq10_0) & !(X in:freq10_1) & !(X in:freq10_2)) ) &
( ((in:freq10_0 & !in:freq10_1 & !in:freq10_2) & !(X in:light10)) -> (!(X in:freq10_0) & (X in:freq10_1) & !(X in:freq10_2)) ) &
( ((!in:freq10_0 & in:freq10_1 & !in:freq10_2) & !(X in:light10)) -> ((X in:freq10_0) & (X in:freq10_1) & !(X in:freq10_2)) ) &
( ((in:freq10_0 & in:freq10_1 & !in:freq10_2) & !(X in:light10)) -> (!(X in:freq10_0) & !(X in:freq10_1) & (X in:freq10_2)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & (!out:light3 | !out:light6) & (!out:light4 | !out:light6) & 
(!out:light5 | !out:light6) & (!out:light5 | !out:light7) & (!out:light6 | !out:light7) & (!out:light5 | !out:light8) & (!out:light6 | !out:light8) & 
(!out:light7 | !out:light8) & (!out:light7 | !out:light9) & (!out:light8 | !out:light9) & (!out:light7 | !out:light10) & (!out:light8 | !out:light10) & 
(!out:light9 | !out:light10) & 

( (!out:freq1_0 & !out:freq1_1 & out:freq1_2) -> (!(X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( (!(!out:freq1_0 & !out:freq1_1 & out:freq1_2) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &

( (!out:freq2_0 & !out:freq2_1 & out:freq2_2) -> (!(X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( (!(!out:freq2_0 & !out:freq2_1 & out:freq2_2) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &

( (!out:freq3_0 & !out:freq3_1 & out:freq3_2) -> (!(X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( (!(!out:freq3_0 & !out:freq3_1 & out:freq3_2) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &

( (!out:freq4_0 & !out:freq4_1 & out:freq4_2) -> (!(X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( (!(!out:freq4_0 & !out:freq4_1 & out:freq4_2) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &

( (!out:freq5_0 & !out:freq5_1 & out:freq5_2) -> (!(X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &
( (!(!out:freq5_0 & !out:freq5_1 & out:freq5_2) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &

( (!out:freq6_0 & !out:freq6_1 & out:freq6_2) -> (!(X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &
( (!(!out:freq6_0 & !out:freq6_1 & out:freq6_2) & X in:light6) -> (!(X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &

( (!out:freq7_0 & !out:freq7_1 & out:freq7_2) -> (!(X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2)) ) &
( (!(!out:freq7_0 & !out:freq7_1 & out:freq7_2) & X in:light7) -> (!(X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2)) ) &
( ((!out:freq7_0 & !out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2)) ) &
( ((out:freq7_0 & !out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2)) ) &
( ((!out:freq7_0 & out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2)) ) &
( ((out:freq7_0 & out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2)) ) &

( (!out:freq8_0 & !out:freq8_1 & out:freq8_2) -> (!(X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2)) ) &
( (!(!out:freq8_0 & !out:freq8_1 & out:freq8_2) & X in:light8) -> (!(X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2)) ) &
( ((!out:freq8_0 & !out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2)) ) &
( ((out:freq8_0 & !out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2)) ) &
( ((!out:freq8_0 & out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> ((X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2)) ) &
( ((out:freq8_0 & out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> (!(X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2)) ) &

( (!out:freq9_0 & !out:freq9_1 & out:freq9_2) -> (!(X out:freq9_0) & !(X out:freq9_1) & (X out:freq9_2)) ) &
( (!(!out:freq9_0 & !out:freq9_1 & out:freq9_2) & X in:light9) -> (!(X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2)) ) &
( ((!out:freq9_0 & !out:freq9_1 & !out:freq9_2) & !(X in:light9)) -> ((X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2)) ) &
( ((out:freq9_0 & !out:freq9_1 & !out:freq9_2) & !(X in:light9)) -> (!(X out:freq9_0) & (X out:freq9_1) & !(X out:freq9_2)) ) &
( ((!out:freq9_0 & out:freq9_1 & !out:freq9_2) & !(X in:light9)) -> ((X out:freq9_0) & (X out:freq9_1) & !(X out:freq9_2)) ) &
( ((out:freq9_0 & out:freq9_1 & !out:freq9_2) & !(X in:light9)) -> (!(X out:freq9_0) & !(X out:freq9_1) & (X out:freq9_2)) ) &

( (!out:freq10_0 & !out:freq10_1 & out:freq10_2) -> (!(X out:freq10_0) & !(X out:freq10_1) & (X out:freq10_2)) ) &
( (!(!out:freq10_0 & !out:freq10_1 & out:freq10_2) & X in:light10) -> (!(X out:freq10_0) & !(X out:freq10_1) & !(X out:freq10_2)) ) &
( ((!out:freq10_0 & !out:freq10_1 & !out:freq10_2) & !(X in:light10)) -> ((X out:freq10_0) & !(X out:freq10_1) & !(X out:freq10_2)) ) &
( ((out:freq10_0 & !out:freq10_1 & !out:freq10_2) & !(X in:light10)) -> (!(X out:freq10_0) & (X out:freq10_1) & !(X out:freq10_2)) ) &
( ((!out:freq10_0 & out:freq10_1 & !out:freq10_2) & !(X in:light10)) -> ((X out:freq10_0) & (X out:freq10_1) & !(X out:freq10_2)) ) &
( ((out:freq10_0 & out:freq10_1 & !out:freq10_2) & !(X in:light10)) -> (!(X out:freq10_0) & !(X out:freq10_1) & (X out:freq10_2)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
(GF(in:light6) ->  GF(out:light6)) &
(GF(in:light7) ->  GF(out:light7)) &
(GF(in:light8) ->  GF(out:light8)) &
(GF(in:light9) ->  GF(out:light9)) &
(GF(in:light10) ->  GF(out:light10)) &
( GF(!(!in:freq1_0 & !in:freq1_1 & in:freq1_2)) ->  GF(!(!out:freq1_0 & !out:freq1_1 & out:freq1_2)) ) &
( GF(!(!in:freq2_0 & !in:freq2_1 & in:freq2_2)) ->  GF(!(!out:freq2_0 & !out:freq2_1 & out:freq2_2)) ) &
( GF(!(!in:freq3_0 & !in:freq3_1 & in:freq3_2)) ->  GF(!(!out:freq3_0 & !out:freq3_1 & out:freq3_2)) ) &
( GF(!(!in:freq4_0 & !in:freq4_1 & in:freq4_2)) ->  GF(!(!out:freq4_0 & !out:freq4_1 & out:freq4_2)) ) &
( GF(!(!in:freq5_0 & !in:freq5_1 & in:freq5_2)) ->  GF(!(!out:freq5_0 & !out:freq5_1 & out:freq5_2)) ) &
( GF(!(!in:freq6_0 & !in:freq6_1 & in:freq6_2)) ->  GF(!(!out:freq6_0 & !out:freq6_1 & out:freq6_2)) ) &
( GF(!(!in:freq7_0 & !in:freq7_1 & in:freq7_2)) ->  GF(!(!out:freq7_0 & !out:freq7_1 & out:freq7_2)) ) &
( GF(!(!in:freq8_0 & !in:freq8_1 & in:freq8_2)) ->  GF(!(!out:freq8_0 & !out:freq8_1 & out:freq8_2)) ) &
( GF(!(!in:freq9_0 & !in:freq9_1 & in:freq9_2)) ->  GF(!(!out:freq9_0 & !out:freq9_1 & out:freq9_2)) ) &
( GF(!(!in:freq10_0 & !in:freq10_1 & in:freq10_2)) ->  GF(!(!out:freq10_0 & !out:freq10_1 & out:freq10_2)) ) 


==> tl/traffic_lights_10,5_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & !in:light6 & !in:light7 & !in:light8 & !in:light9 & !in:light10 & 
in:freq1_0 & !in:freq1_1 & !in:freq1_2 &
in:freq2_0 & !in:freq2_1 & !in:freq2_2 &
in:freq3_0 & !in:freq3_1 & !in:freq3_2 &
in:freq4_0 & !in:freq4_1 & !in:freq4_2 &
in:freq5_0 & !in:freq5_1 & !in:freq5_2 &
in:freq6_0 & !in:freq6_1 & !in:freq6_2 &
in:freq7_0 & !in:freq7_1 & !in:freq7_2 &
in:freq8_0 & !in:freq8_1 & !in:freq8_2 &
in:freq9_0 & !in:freq9_1 & !in:freq9_2 &
in:freq10_0 & !in:freq10_1 & !in:freq10_2)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & !out:light6 & !out:light7 & !out:light8 & !out:light9 & !out:light10 & 
out:freq1_0 & !out:freq1_1 & !out:freq1_2 &
out:freq2_0 & !out:freq2_1 & !out:freq2_2 &
out:freq3_0 & !out:freq3_1 & !out:freq3_2 &
out:freq4_0 & !out:freq4_1 & !out:freq4_2 &
out:freq5_0 & !out:freq5_1 & !out:freq5_2 &
out:freq6_0 & !out:freq6_1 & !out:freq6_2 &
out:freq7_0 & !out:freq7_1 & !out:freq7_2 &
out:freq8_0 & !out:freq8_1 & !out:freq8_2 &
out:freq9_0 & !out:freq9_1 & !out:freq9_2 &
out:freq10_0 & !out:freq10_1 & !out:freq10_2)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & (!in:light1 | !in:light6) & (!in:light1 | !in:light7) & (!in:light1 | !in:light8) & (!in:light1 | !in:light9) & (!in:light1 | !in:light10) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & (!in:light2 | !in:light6) & (!in:light2 | !in:light7) & (!in:light2 | !in:light8) & (!in:light2 | !in:light9) & (!in:light2 | !in:light10) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & (!in:light3 | !in:light6) & (!in:light3 | !in:light7) & (!in:light3 | !in:light8) & (!in:light3 | !in:light9) & (!in:light3 | !in:light10) & 
(!in:light4 | !in:light5) & (!in:light4 | !in:light6) & (!in:light4 | !in:light7) & (!in:light4 | !in:light8) & (!in:light4 | !in:light9) & (!in:light4 | !in:light10) & 
(!in:light5 | !in:light6) & (!in:light5 | !in:light7) & (!in:light5 | !in:light8) & (!in:light5 | !in:light9) & (!in:light5 | !in:light10) & 
(!in:light6 | !in:light7) & (!in:light6 | !in:light8) & (!in:light6 | !in:light9) & (!in:light6 | !in:light10) & 
(!in:light7 | !in:light8) & (!in:light7 | !in:light9) & (!in:light7 | !in:light10) & 
(!in:light8 | !in:light9) & (!in:light8 | !in:light10) & 
(!in:light9 | !in:light10) & 

( (in:freq1_0 & !in:freq1_1 & in:freq1_2) -> ((X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( (!(in:freq1_0 & !in:freq1_1 & in:freq1_2) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &

( (in:freq2_0 & !in:freq2_1 & in:freq2_2) -> ((X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( (!(in:freq2_0 & !in:freq2_1 & in:freq2_2) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &

( (in:freq3_0 & !in:freq3_1 & in:freq3_2) -> ((X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( (!(in:freq3_0 & !in:freq3_1 & in:freq3_2) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &

( (in:freq4_0 & !in:freq4_1 & in:freq4_2) -> ((X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( (!(in:freq4_0 & !in:freq4_1 & in:freq4_2) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &

( (in:freq5_0 & !in:freq5_1 & in:freq5_2) -> ((X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &
( (!(in:freq5_0 & !in:freq5_1 & in:freq5_2) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &
( ((!in:freq5_0 & !in:freq5_1 & in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &

( (in:freq6_0 & !in:freq6_1 & in:freq6_2) -> ((X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &
( (!(in:freq6_0 & !in:freq6_1 & in:freq6_2) & X in:light6) -> (!(X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &
( ((!in:freq6_0 & !in:freq6_1 & in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &

( (in:freq7_0 & !in:freq7_1 & in:freq7_2) -> ((X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2)) ) &
( (!(in:freq7_0 & !in:freq7_1 & in:freq7_2) & X in:light7) -> (!(X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2)) ) &
( ((!in:freq7_0 & !in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2)) ) &
( ((in:freq7_0 & !in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2)) ) &
( ((!in:freq7_0 & in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2)) ) &
( ((in:freq7_0 & in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2)) ) &
( ((!in:freq7_0 & !in:freq7_1 & in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2)) ) &

( (in:freq8_0 & !in:freq8_1 & in:freq8_2) -> ((X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2)) ) &
( (!(in:freq8_0 & !in:freq8_1 & in:freq8_2) & X in:light8) -> (!(X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2)) ) &
( ((!in:freq8_0 & !in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2)) ) &
( ((in:freq8_0 & !in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2)) ) &
( ((!in:freq8_0 & in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> ((X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2)) ) &
( ((in:freq8_0 & in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> (!(X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2)) ) &
( ((!in:freq8_0 & !in:freq8_1 & in:freq8_2) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2)) ) &

( (in:freq9_0 & !in:freq9_1 & in:freq9_2) -> ((X in:freq9_0) & !(X in:freq9_1) & (X in:freq9_2)) ) &
( (!(in:freq9_0 & !in:freq9_1 & in:freq9_2) & X in:light9) -> (!(X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2)) ) &
( ((!in:freq9_0 & !in:freq9_1 & !in:freq9_2) & !(X in:light9)) -> ((X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2)) ) &
( ((in:freq9_0 & !in:freq9_1 & !in:freq9_2) & !(X in:light9)) -> (!(X in:freq9_0) & (X in:freq9_1) & !(X in:freq9_2)) ) &
( ((!in:freq9_0 & in:freq9_1 & !in:freq9_2) & !(X in:light9)) -> ((X in:freq9_0) & (X in:freq9_1) & !(X in:freq9_2)) ) &
( ((in:freq9_0 & in:freq9_1 & !in:freq9_2) & !(X in:light9)) -> (!(X in:freq9_0) & !(X in:freq9_1) & (X in:freq9_2)) ) &
( ((!in:freq9_0 & !in:freq9_1 & in:freq9_2) & !(X in:light9)) -> ((X in:freq9_0) & !(X in:freq9_1) & (X in:freq9_2)) ) &

( (in:freq10_0 & !in:freq10_1 & in:freq10_2) -> ((X in:freq10_0) & !(X in:freq10_1) & (X in:freq10_2)) ) &
( (!(in:freq10_0 & !in:freq10_1 & in:freq10_2) & X in:light10) -> (!(X in:freq10_0) & !(X in:freq10_1) & !(X in:freq10_2)) ) &
( ((!in:freq10_0 & !in:freq10_1 & !in:freq10_2) & !(X in:light10)) -> ((X in:freq10_0) & !(X in:freq10_1) & !(X in:freq10_2)) ) &
( ((in:freq10_0 & !in:freq10_1 & !in:freq10_2) & !(X in:light10)) -> (!(X in:freq10_0) & (X in:freq10_1) & !(X in:freq10_2)) ) &
( ((!in:freq10_0 & in:freq10_1 & !in:freq10_2) & !(X in:light10)) -> ((X in:freq10_0) & (X in:freq10_1) & !(X in:freq10_2)) ) &
( ((in:freq10_0 & in:freq10_1 & !in:freq10_2) & !(X in:light10)) -> (!(X in:freq10_0) & !(X in:freq10_1) & (X in:freq10_2)) ) &
( ((!in:freq10_0 & !in:freq10_1 & in:freq10_2) & !(X in:light10)) -> ((X in:freq10_0) & !(X in:freq10_1) & (X in:freq10_2)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & (!out:light3 | !out:light6) & (!out:light4 | !out:light6) & 
(!out:light5 | !out:light6) & (!out:light5 | !out:light7) & (!out:light6 | !out:light7) & (!out:light5 | !out:light8) & (!out:light6 | !out:light8) & 
(!out:light7 | !out:light8) & (!out:light7 | !out:light9) & (!out:light8 | !out:light9) & (!out:light7 | !out:light10) & (!out:light8 | !out:light10) & 
(!out:light9 | !out:light10) & 

( (out:freq1_0 & !out:freq1_1 & out:freq1_2) -> ((X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( (!(out:freq1_0 & !out:freq1_1 & out:freq1_2) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &

( (out:freq2_0 & !out:freq2_1 & out:freq2_2) -> ((X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( (!(out:freq2_0 & !out:freq2_1 & out:freq2_2) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &

( (out:freq3_0 & !out:freq3_1 & out:freq3_2) -> ((X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( (!(out:freq3_0 & !out:freq3_1 & out:freq3_2) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &

( (out:freq4_0 & !out:freq4_1 & out:freq4_2) -> ((X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( (!(out:freq4_0 & !out:freq4_1 & out:freq4_2) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &

( (out:freq5_0 & !out:freq5_1 & out:freq5_2) -> ((X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &
( (!(out:freq5_0 & !out:freq5_1 & out:freq5_2) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &
( ((!out:freq5_0 & !out:freq5_1 & out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &

( (out:freq6_0 & !out:freq6_1 & out:freq6_2) -> ((X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &
( (!(out:freq6_0 & !out:freq6_1 & out:freq6_2) & X in:light6) -> (!(X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &
( ((!out:freq6_0 & !out:freq6_1 & out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &

( (out:freq7_0 & !out:freq7_1 & out:freq7_2) -> ((X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2)) ) &
( (!(out:freq7_0 & !out:freq7_1 & out:freq7_2) & X in:light7) -> (!(X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2)) ) &
( ((!out:freq7_0 & !out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2)) ) &
( ((out:freq7_0 & !out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2)) ) &
( ((!out:freq7_0 & out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2)) ) &
( ((out:freq7_0 & out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2)) ) &
( ((!out:freq7_0 & !out:freq7_1 & out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2)) ) &

( (out:freq8_0 & !out:freq8_1 & out:freq8_2) -> ((X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2)) ) &
( (!(out:freq8_0 & !out:freq8_1 & out:freq8_2) & X in:light8) -> (!(X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2)) ) &
( ((!out:freq8_0 & !out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2)) ) &
( ((out:freq8_0 & !out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2)) ) &
( ((!out:freq8_0 & out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> ((X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2)) ) &
( ((out:freq8_0 & out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> (!(X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2)) ) &
( ((!out:freq8_0 & !out:freq8_1 & out:freq8_2) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2)) ) &

( (out:freq9_0 & !out:freq9_1 & out:freq9_2) -> ((X out:freq9_0) & !(X out:freq9_1) & (X out:freq9_2)) ) &
( (!(out:freq9_0 & !out:freq9_1 & out:freq9_2) & X in:light9) -> (!(X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2)) ) &
( ((!out:freq9_0 & !out:freq9_1 & !out:freq9_2) & !(X in:light9)) -> ((X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2)) ) &
( ((out:freq9_0 & !out:freq9_1 & !out:freq9_2) & !(X in:light9)) -> (!(X out:freq9_0) & (X out:freq9_1) & !(X out:freq9_2)) ) &
( ((!out:freq9_0 & out:freq9_1 & !out:freq9_2) & !(X in:light9)) -> ((X out:freq9_0) & (X out:freq9_1) & !(X out:freq9_2)) ) &
( ((out:freq9_0 & out:freq9_1 & !out:freq9_2) & !(X in:light9)) -> (!(X out:freq9_0) & !(X out:freq9_1) & (X out:freq9_2)) ) &
( ((!out:freq9_0 & !out:freq9_1 & out:freq9_2) & !(X in:light9)) -> ((X out:freq9_0) & !(X out:freq9_1) & (X out:freq9_2)) ) &

( (out:freq10_0 & !out:freq10_1 & out:freq10_2) -> ((X out:freq10_0) & !(X out:freq10_1) & (X out:freq10_2)) ) &
( (!(out:freq10_0 & !out:freq10_1 & out:freq10_2) & X in:light10) -> (!(X out:freq10_0) & !(X out:freq10_1) & !(X out:freq10_2)) ) &
( ((!out:freq10_0 & !out:freq10_1 & !out:freq10_2) & !(X in:light10)) -> ((X out:freq10_0) & !(X out:freq10_1) & !(X out:freq10_2)) ) &
( ((out:freq10_0 & !out:freq10_1 & !out:freq10_2) & !(X in:light10)) -> (!(X out:freq10_0) & (X out:freq10_1) & !(X out:freq10_2)) ) &
( ((!out:freq10_0 & out:freq10_1 & !out:freq10_2) & !(X in:light10)) -> ((X out:freq10_0) & (X out:freq10_1) & !(X out:freq10_2)) ) &
( ((out:freq10_0 & out:freq10_1 & !out:freq10_2) & !(X in:light10)) -> (!(X out:freq10_0) & !(X out:freq10_1) & (X out:freq10_2)) ) &
( ((!out:freq10_0 & !out:freq10_1 & out:freq10_2) & !(X in:light10)) -> ((X out:freq10_0) & !(X out:freq10_1) & (X out:freq10_2)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
(GF(in:light6) ->  GF(out:light6)) &
(GF(in:light7) ->  GF(out:light7)) &
(GF(in:light8) ->  GF(out:light8)) &
(GF(in:light9) ->  GF(out:light9)) &
(GF(in:light10) ->  GF(out:light10)) &
( GF(!(in:freq1_0 & !in:freq1_1 & in:freq1_2)) ->  GF(!(out:freq1_0 & !out:freq1_1 & out:freq1_2)) ) &
( GF(!(in:freq2_0 & !in:freq2_1 & in:freq2_2)) ->  GF(!(out:freq2_0 & !out:freq2_1 & out:freq2_2)) ) &
( GF(!(in:freq3_0 & !in:freq3_1 & in:freq3_2)) ->  GF(!(out:freq3_0 & !out:freq3_1 & out:freq3_2)) ) &
( GF(!(in:freq4_0 & !in:freq4_1 & in:freq4_2)) ->  GF(!(out:freq4_0 & !out:freq4_1 & out:freq4_2)) ) &
( GF(!(in:freq5_0 & !in:freq5_1 & in:freq5_2)) ->  GF(!(out:freq5_0 & !out:freq5_1 & out:freq5_2)) ) &
( GF(!(in:freq6_0 & !in:freq6_1 & in:freq6_2)) ->  GF(!(out:freq6_0 & !out:freq6_1 & out:freq6_2)) ) &
( GF(!(in:freq7_0 & !in:freq7_1 & in:freq7_2)) ->  GF(!(out:freq7_0 & !out:freq7_1 & out:freq7_2)) ) &
( GF(!(in:freq8_0 & !in:freq8_1 & in:freq8_2)) ->  GF(!(out:freq8_0 & !out:freq8_1 & out:freq8_2)) ) &
( GF(!(in:freq9_0 & !in:freq9_1 & in:freq9_2)) ->  GF(!(out:freq9_0 & !out:freq9_1 & out:freq9_2)) ) &
( GF(!(in:freq10_0 & !in:freq10_1 & in:freq10_2)) ->  GF(!(out:freq10_0 & !out:freq10_1 & out:freq10_2)) ) 


==> tl/traffic_lights_10,6_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & !in:light6 & !in:light7 & !in:light8 & !in:light9 & !in:light10 & 
in:freq1_0 & !in:freq1_1 & !in:freq1_2 &
in:freq2_0 & !in:freq2_1 & !in:freq2_2 &
in:freq3_0 & !in:freq3_1 & !in:freq3_2 &
in:freq4_0 & !in:freq4_1 & !in:freq4_2 &
in:freq5_0 & !in:freq5_1 & !in:freq5_2 &
in:freq6_0 & !in:freq6_1 & !in:freq6_2 &
in:freq7_0 & !in:freq7_1 & !in:freq7_2 &
in:freq8_0 & !in:freq8_1 & !in:freq8_2 &
in:freq9_0 & !in:freq9_1 & !in:freq9_2 &
in:freq10_0 & !in:freq10_1 & !in:freq10_2)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & !out:light6 & !out:light7 & !out:light8 & !out:light9 & !out:light10 & 
out:freq1_0 & !out:freq1_1 & !out:freq1_2 &
out:freq2_0 & !out:freq2_1 & !out:freq2_2 &
out:freq3_0 & !out:freq3_1 & !out:freq3_2 &
out:freq4_0 & !out:freq4_1 & !out:freq4_2 &
out:freq5_0 & !out:freq5_1 & !out:freq5_2 &
out:freq6_0 & !out:freq6_1 & !out:freq6_2 &
out:freq7_0 & !out:freq7_1 & !out:freq7_2 &
out:freq8_0 & !out:freq8_1 & !out:freq8_2 &
out:freq9_0 & !out:freq9_1 & !out:freq9_2 &
out:freq10_0 & !out:freq10_1 & !out:freq10_2)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & (!in:light1 | !in:light6) & (!in:light1 | !in:light7) & (!in:light1 | !in:light8) & (!in:light1 | !in:light9) & (!in:light1 | !in:light10) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & (!in:light2 | !in:light6) & (!in:light2 | !in:light7) & (!in:light2 | !in:light8) & (!in:light2 | !in:light9) & (!in:light2 | !in:light10) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & (!in:light3 | !in:light6) & (!in:light3 | !in:light7) & (!in:light3 | !in:light8) & (!in:light3 | !in:light9) & (!in:light3 | !in:light10) & 
(!in:light4 | !in:light5) & (!in:light4 | !in:light6) & (!in:light4 | !in:light7) & (!in:light4 | !in:light8) & (!in:light4 | !in:light9) & (!in:light4 | !in:light10) & 
(!in:light5 | !in:light6) & (!in:light5 | !in:light7) & (!in:light5 | !in:light8) & (!in:light5 | !in:light9) & (!in:light5 | !in:light10) & 
(!in:light6 | !in:light7) & (!in:light6 | !in:light8) & (!in:light6 | !in:light9) & (!in:light6 | !in:light10) & 
(!in:light7 | !in:light8) & (!in:light7 | !in:light9) & (!in:light7 | !in:light10) & 
(!in:light8 | !in:light9) & (!in:light8 | !in:light10) & 
(!in:light9 | !in:light10) & 

( (!in:freq1_0 & in:freq1_1 & in:freq1_2) -> (!(X in:freq1_0) & (X in:freq1_1) & (X in:freq1_2)) ) &
( (!(!in:freq1_0 & in:freq1_1 & in:freq1_2) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( ((in:freq1_0 & !in:freq1_1 & in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & (X in:freq1_2)) ) &

( (!in:freq2_0 & in:freq2_1 & in:freq2_2) -> (!(X in:freq2_0) & (X in:freq2_1) & (X in:freq2_2)) ) &
( (!(!in:freq2_0 & in:freq2_1 & in:freq2_2) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( ((in:freq2_0 & !in:freq2_1 & in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & (X in:freq2_2)) ) &

( (!in:freq3_0 & in:freq3_1 & in:freq3_2) -> (!(X in:freq3_0) & (X in:freq3_1) & (X in:freq3_2)) ) &
( (!(!in:freq3_0 & in:freq3_1 & in:freq3_2) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( ((in:freq3_0 & !in:freq3_1 & in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & (X in:freq3_2)) ) &

( (!in:freq4_0 & in:freq4_1 & in:freq4_2) -> (!(X in:freq4_0) & (X in:freq4_1) & (X in:freq4_2)) ) &
( (!(!in:freq4_0 & in:freq4_1 & in:freq4_2) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( ((in:freq4_0 & !in:freq4_1 & in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & (X in:freq4_2)) ) &

( (!in:freq5_0 & in:freq5_1 & in:freq5_2) -> (!(X in:freq5_0) & (X in:freq5_1) & (X in:freq5_2)) ) &
( (!(!in:freq5_0 & in:freq5_1 & in:freq5_2) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &
( ((!in:freq5_0 & !in:freq5_1 & in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &
( ((in:freq5_0 & !in:freq5_1 & in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & (X in:freq5_2)) ) &

( (!in:freq6_0 & in:freq6_1 & in:freq6_2) -> (!(X in:freq6_0) & (X in:freq6_1) & (X in:freq6_2)) ) &
( (!(!in:freq6_0 & in:freq6_1 & in:freq6_2) & X in:light6) -> (!(X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &
( ((!in:freq6_0 & !in:freq6_1 & in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &
( ((in:freq6_0 & !in:freq6_1 & in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & (X in:freq6_2)) ) &

( (!in:freq7_0 & in:freq7_1 & in:freq7_2) -> (!(X in:freq7_0) & (X in:freq7_1) & (X in:freq7_2)) ) &
( (!(!in:freq7_0 & in:freq7_1 & in:freq7_2) & X in:light7) -> (!(X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2)) ) &
( ((!in:freq7_0 & !in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2)) ) &
( ((in:freq7_0 & !in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2)) ) &
( ((!in:freq7_0 & in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2)) ) &
( ((in:freq7_0 & in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2)) ) &
( ((!in:freq7_0 & !in:freq7_1 & in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2)) ) &
( ((in:freq7_0 & !in:freq7_1 & in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & (X in:freq7_2)) ) &

( (!in:freq8_0 & in:freq8_1 & in:freq8_2) -> (!(X in:freq8_0) & (X in:freq8_1) & (X in:freq8_2)) ) &
( (!(!in:freq8_0 & in:freq8_1 & in:freq8_2) & X in:light8) -> (!(X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2)) ) &
( ((!in:freq8_0 & !in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2)) ) &
( ((in:freq8_0 & !in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2)) ) &
( ((!in:freq8_0 & in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> ((X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2)) ) &
( ((in:freq8_0 & in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> (!(X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2)) ) &
( ((!in:freq8_0 & !in:freq8_1 & in:freq8_2) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2)) ) &
( ((in:freq8_0 & !in:freq8_1 & in:freq8_2) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1) & (X in:freq8_2)) ) &

( (!in:freq9_0 & in:freq9_1 & in:freq9_2) -> (!(X in:freq9_0) & (X in:freq9_1) & (X in:freq9_2)) ) &
( (!(!in:freq9_0 & in:freq9_1 & in:freq9_2) & X in:light9) -> (!(X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2)) ) &
( ((!in:freq9_0 & !in:freq9_1 & !in:freq9_2) & !(X in:light9)) -> ((X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2)) ) &
( ((in:freq9_0 & !in:freq9_1 & !in:freq9_2) & !(X in:light9)) -> (!(X in:freq9_0) & (X in:freq9_1) & !(X in:freq9_2)) ) &
( ((!in:freq9_0 & in:freq9_1 & !in:freq9_2) & !(X in:light9)) -> ((X in:freq9_0) & (X in:freq9_1) & !(X in:freq9_2)) ) &
( ((in:freq9_0 & in:freq9_1 & !in:freq9_2) & !(X in:light9)) -> (!(X in:freq9_0) & !(X in:freq9_1) & (X in:freq9_2)) ) &
( ((!in:freq9_0 & !in:freq9_1 & in:freq9_2) & !(X in:light9)) -> ((X in:freq9_0) & !(X in:freq9_1) & (X in:freq9_2)) ) &
( ((in:freq9_0 & !in:freq9_1 & in:freq9_2) & !(X in:light9)) -> (!(X in:freq9_0) & (X in:freq9_1) & (X in:freq9_2)) ) &

( (!in:freq10_0 & in:freq10_1 & in:freq10_2) -> (!(X in:freq10_0) & (X in:freq10_1) & (X in:freq10_2)) ) &
( (!(!in:freq10_0 & in:freq10_1 & in:freq10_2) & X in:light10) -> (!(X in:freq10_0) & !(X in:freq10_1) & !(X in:freq10_2)) ) &
( ((!in:freq10_0 & !in:freq10_1 & !in:freq10_2) & !(X in:light10)) -> ((X in:freq10_0) & !(X in:freq10_1) & !(X in:freq10_2)) ) &
( ((in:freq10_0 & !in:freq10_1 & !in:freq10_2) & !(X in:light10)) -> (!(X in:freq10_0) & (X in:freq10_1) & !(X in:freq10_2)) ) &
( ((!in:freq10_0 & in:freq10_1 & !in:freq10_2) & !(X in:light10)) -> ((X in:freq10_0) & (X in:freq10_1) & !(X in:freq10_2)) ) &
( ((in:freq10_0 & in:freq10_1 & !in:freq10_2) & !(X in:light10)) -> (!(X in:freq10_0) & !(X in:freq10_1) & (X in:freq10_2)) ) &
( ((!in:freq10_0 & !in:freq10_1 & in:freq10_2) & !(X in:light10)) -> ((X in:freq10_0) & !(X in:freq10_1) & (X in:freq10_2)) ) &
( ((in:freq10_0 & !in:freq10_1 & in:freq10_2) & !(X in:light10)) -> (!(X in:freq10_0) & (X in:freq10_1) & (X in:freq10_2)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & (!out:light3 | !out:light6) & (!out:light4 | !out:light6) & 
(!out:light5 | !out:light6) & (!out:light5 | !out:light7) & (!out:light6 | !out:light7) & (!out:light5 | !out:light8) & (!out:light6 | !out:light8) & 
(!out:light7 | !out:light8) & (!out:light7 | !out:light9) & (!out:light8 | !out:light9) & (!out:light7 | !out:light10) & (!out:light8 | !out:light10) & 
(!out:light9 | !out:light10) & 

( (!out:freq1_0 & out:freq1_1 & out:freq1_2) -> (!(X out:freq1_0) & (X out:freq1_1) & (X out:freq1_2)) ) &
( (!(!out:freq1_0 & out:freq1_1 & out:freq1_2) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( ((out:freq1_0 & !out:freq1_1 & out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & (X out:freq1_2)) ) &

( (!out:freq2_0 & out:freq2_1 & out:freq2_2) -> (!(X out:freq2_0) & (X out:freq2_1) & (X out:freq2_2)) ) &
( (!(!out:freq2_0 & out:freq2_1 & out:freq2_2) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( ((out:freq2_0 & !out:freq2_1 & out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & (X out:freq2_2)) ) &

( (!out:freq3_0 & out:freq3_1 & out:freq3_2) -> (!(X out:freq3_0) & (X out:freq3_1) & (X out:freq3_2)) ) &
( (!(!out:freq3_0 & out:freq3_1 & out:freq3_2) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( ((out:freq3_0 & !out:freq3_1 & out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & (X out:freq3_2)) ) &

( (!out:freq4_0 & out:freq4_1 & out:freq4_2) -> (!(X out:freq4_0) & (X out:freq4_1) & (X out:freq4_2)) ) &
( (!(!out:freq4_0 & out:freq4_1 & out:freq4_2) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( ((out:freq4_0 & !out:freq4_1 & out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & (X out:freq4_2)) ) &

( (!out:freq5_0 & out:freq5_1 & out:freq5_2) -> (!(X out:freq5_0) & (X out:freq5_1) & (X out:freq5_2)) ) &
( (!(!out:freq5_0 & out:freq5_1 & out:freq5_2) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &
( ((!out:freq5_0 & !out:freq5_1 & out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &
( ((out:freq5_0 & !out:freq5_1 & out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & (X out:freq5_2)) ) &

( (!out:freq6_0 & out:freq6_1 & out:freq6_2) -> (!(X out:freq6_0) & (X out:freq6_1) & (X out:freq6_2)) ) &
( (!(!out:freq6_0 & out:freq6_1 & out:freq6_2) & X in:light6) -> (!(X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &
( ((!out:freq6_0 & !out:freq6_1 & out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &
( ((out:freq6_0 & !out:freq6_1 & out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & (X out:freq6_2)) ) &

( (!out:freq7_0 & out:freq7_1 & out:freq7_2) -> (!(X out:freq7_0) & (X out:freq7_1) & (X out:freq7_2)) ) &
( (!(!out:freq7_0 & out:freq7_1 & out:freq7_2) & X in:light7) -> (!(X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2)) ) &
( ((!out:freq7_0 & !out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2)) ) &
( ((out:freq7_0 & !out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2)) ) &
( ((!out:freq7_0 & out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2)) ) &
( ((out:freq7_0 & out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2)) ) &
( ((!out:freq7_0 & !out:freq7_1 & out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2)) ) &
( ((out:freq7_0 & !out:freq7_1 & out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & (X out:freq7_2)) ) &

( (!out:freq8_0 & out:freq8_1 & out:freq8_2) -> (!(X out:freq8_0) & (X out:freq8_1) & (X out:freq8_2)) ) &
( (!(!out:freq8_0 & out:freq8_1 & out:freq8_2) & X in:light8) -> (!(X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2)) ) &
( ((!out:freq8_0 & !out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2)) ) &
( ((out:freq8_0 & !out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2)) ) &
( ((!out:freq8_0 & out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> ((X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2)) ) &
( ((out:freq8_0 & out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> (!(X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2)) ) &
( ((!out:freq8_0 & !out:freq8_1 & out:freq8_2) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2)) ) &
( ((out:freq8_0 & !out:freq8_1 & out:freq8_2) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1) & (X out:freq8_2)) ) &

( (!out:freq9_0 & out:freq9_1 & out:freq9_2) -> (!(X out:freq9_0) & (X out:freq9_1) & (X out:freq9_2)) ) &
( (!(!out:freq9_0 & out:freq9_1 & out:freq9_2) & X in:light9) -> (!(X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2)) ) &
( ((!out:freq9_0 & !out:freq9_1 & !out:freq9_2) & !(X in:light9)) -> ((X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2)) ) &
( ((out:freq9_0 & !out:freq9_1 & !out:freq9_2) & !(X in:light9)) -> (!(X out:freq9_0) & (X out:freq9_1) & !(X out:freq9_2)) ) &
( ((!out:freq9_0 & out:freq9_1 & !out:freq9_2) & !(X in:light9)) -> ((X out:freq9_0) & (X out:freq9_1) & !(X out:freq9_2)) ) &
( ((out:freq9_0 & out:freq9_1 & !out:freq9_2) & !(X in:light9)) -> (!(X out:freq9_0) & !(X out:freq9_1) & (X out:freq9_2)) ) &
( ((!out:freq9_0 & !out:freq9_1 & out:freq9_2) & !(X in:light9)) -> ((X out:freq9_0) & !(X out:freq9_1) & (X out:freq9_2)) ) &
( ((out:freq9_0 & !out:freq9_1 & out:freq9_2) & !(X in:light9)) -> (!(X out:freq9_0) & (X out:freq9_1) & (X out:freq9_2)) ) &

( (!out:freq10_0 & out:freq10_1 & out:freq10_2) -> (!(X out:freq10_0) & (X out:freq10_1) & (X out:freq10_2)) ) &
( (!(!out:freq10_0 & out:freq10_1 & out:freq10_2) & X in:light10) -> (!(X out:freq10_0) & !(X out:freq10_1) & !(X out:freq10_2)) ) &
( ((!out:freq10_0 & !out:freq10_1 & !out:freq10_2) & !(X in:light10)) -> ((X out:freq10_0) & !(X out:freq10_1) & !(X out:freq10_2)) ) &
( ((out:freq10_0 & !out:freq10_1 & !out:freq10_2) & !(X in:light10)) -> (!(X out:freq10_0) & (X out:freq10_1) & !(X out:freq10_2)) ) &
( ((!out:freq10_0 & out:freq10_1 & !out:freq10_2) & !(X in:light10)) -> ((X out:freq10_0) & (X out:freq10_1) & !(X out:freq10_2)) ) &
( ((out:freq10_0 & out:freq10_1 & !out:freq10_2) & !(X in:light10)) -> (!(X out:freq10_0) & !(X out:freq10_1) & (X out:freq10_2)) ) &
( ((!out:freq10_0 & !out:freq10_1 & out:freq10_2) & !(X in:light10)) -> ((X out:freq10_0) & !(X out:freq10_1) & (X out:freq10_2)) ) &
( ((out:freq10_0 & !out:freq10_1 & out:freq10_2) & !(X in:light10)) -> (!(X out:freq10_0) & (X out:freq10_1) & (X out:freq10_2)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
(GF(in:light6) ->  GF(out:light6)) &
(GF(in:light7) ->  GF(out:light7)) &
(GF(in:light8) ->  GF(out:light8)) &
(GF(in:light9) ->  GF(out:light9)) &
(GF(in:light10) ->  GF(out:light10)) &
( GF(!(!in:freq1_0 & in:freq1_1 & in:freq1_2)) ->  GF(!(!out:freq1_0 & out:freq1_1 & out:freq1_2)) ) &
( GF(!(!in:freq2_0 & in:freq2_1 & in:freq2_2)) ->  GF(!(!out:freq2_0 & out:freq2_1 & out:freq2_2)) ) &
( GF(!(!in:freq3_0 & in:freq3_1 & in:freq3_2)) ->  GF(!(!out:freq3_0 & out:freq3_1 & out:freq3_2)) ) &
( GF(!(!in:freq4_0 & in:freq4_1 & in:freq4_2)) ->  GF(!(!out:freq4_0 & out:freq4_1 & out:freq4_2)) ) &
( GF(!(!in:freq5_0 & in:freq5_1 & in:freq5_2)) ->  GF(!(!out:freq5_0 & out:freq5_1 & out:freq5_2)) ) &
( GF(!(!in:freq6_0 & in:freq6_1 & in:freq6_2)) ->  GF(!(!out:freq6_0 & out:freq6_1 & out:freq6_2)) ) &
( GF(!(!in:freq7_0 & in:freq7_1 & in:freq7_2)) ->  GF(!(!out:freq7_0 & out:freq7_1 & out:freq7_2)) ) &
( GF(!(!in:freq8_0 & in:freq8_1 & in:freq8_2)) ->  GF(!(!out:freq8_0 & out:freq8_1 & out:freq8_2)) ) &
( GF(!(!in:freq9_0 & in:freq9_1 & in:freq9_2)) ->  GF(!(!out:freq9_0 & out:freq9_1 & out:freq9_2)) ) &
( GF(!(!in:freq10_0 & in:freq10_1 & in:freq10_2)) ->  GF(!(!out:freq10_0 & out:freq10_1 & out:freq10_2)) ) 


==> tl/traffic_lights_10,7_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & !in:light6 & !in:light7 & !in:light8 & !in:light9 & !in:light10 & 
in:freq1_0 & !in:freq1_1 & !in:freq1_2 &
in:freq2_0 & !in:freq2_1 & !in:freq2_2 &
in:freq3_0 & !in:freq3_1 & !in:freq3_2 &
in:freq4_0 & !in:freq4_1 & !in:freq4_2 &
in:freq5_0 & !in:freq5_1 & !in:freq5_2 &
in:freq6_0 & !in:freq6_1 & !in:freq6_2 &
in:freq7_0 & !in:freq7_1 & !in:freq7_2 &
in:freq8_0 & !in:freq8_1 & !in:freq8_2 &
in:freq9_0 & !in:freq9_1 & !in:freq9_2 &
in:freq10_0 & !in:freq10_1 & !in:freq10_2)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & !out:light6 & !out:light7 & !out:light8 & !out:light9 & !out:light10 & 
out:freq1_0 & !out:freq1_1 & !out:freq1_2 &
out:freq2_0 & !out:freq2_1 & !out:freq2_2 &
out:freq3_0 & !out:freq3_1 & !out:freq3_2 &
out:freq4_0 & !out:freq4_1 & !out:freq4_2 &
out:freq5_0 & !out:freq5_1 & !out:freq5_2 &
out:freq6_0 & !out:freq6_1 & !out:freq6_2 &
out:freq7_0 & !out:freq7_1 & !out:freq7_2 &
out:freq8_0 & !out:freq8_1 & !out:freq8_2 &
out:freq9_0 & !out:freq9_1 & !out:freq9_2 &
out:freq10_0 & !out:freq10_1 & !out:freq10_2)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & (!in:light1 | !in:light6) & (!in:light1 | !in:light7) & (!in:light1 | !in:light8) & (!in:light1 | !in:light9) & (!in:light1 | !in:light10) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & (!in:light2 | !in:light6) & (!in:light2 | !in:light7) & (!in:light2 | !in:light8) & (!in:light2 | !in:light9) & (!in:light2 | !in:light10) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & (!in:light3 | !in:light6) & (!in:light3 | !in:light7) & (!in:light3 | !in:light8) & (!in:light3 | !in:light9) & (!in:light3 | !in:light10) & 
(!in:light4 | !in:light5) & (!in:light4 | !in:light6) & (!in:light4 | !in:light7) & (!in:light4 | !in:light8) & (!in:light4 | !in:light9) & (!in:light4 | !in:light10) & 
(!in:light5 | !in:light6) & (!in:light5 | !in:light7) & (!in:light5 | !in:light8) & (!in:light5 | !in:light9) & (!in:light5 | !in:light10) & 
(!in:light6 | !in:light7) & (!in:light6 | !in:light8) & (!in:light6 | !in:light9) & (!in:light6 | !in:light10) & 
(!in:light7 | !in:light8) & (!in:light7 | !in:light9) & (!in:light7 | !in:light10) & 
(!in:light8 | !in:light9) & (!in:light8 | !in:light10) & 
(!in:light9 | !in:light10) & 

( (in:freq1_0 & in:freq1_1 & in:freq1_2) -> ((X in:freq1_0) & (X in:freq1_1) & (X in:freq1_2)) ) &
( (!(in:freq1_0 & in:freq1_1 & in:freq1_2) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( ((in:freq1_0 & !in:freq1_1 & in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & (X in:freq1_2)) ) &
( ((!in:freq1_0 & in:freq1_1 & in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & (X in:freq1_2)) ) &

( (in:freq2_0 & in:freq2_1 & in:freq2_2) -> ((X in:freq2_0) & (X in:freq2_1) & (X in:freq2_2)) ) &
( (!(in:freq2_0 & in:freq2_1 & in:freq2_2) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( ((in:freq2_0 & !in:freq2_1 & in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & (X in:freq2_2)) ) &
( ((!in:freq2_0 & in:freq2_1 & in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & (X in:freq2_2)) ) &

( (in:freq3_0 & in:freq3_1 & in:freq3_2) -> ((X in:freq3_0) & (X in:freq3_1) & (X in:freq3_2)) ) &
( (!(in:freq3_0 & in:freq3_1 & in:freq3_2) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( ((in:freq3_0 & !in:freq3_1 & in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & (X in:freq3_2)) ) &
( ((!in:freq3_0 & in:freq3_1 & in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & (X in:freq3_2)) ) &

( (in:freq4_0 & in:freq4_1 & in:freq4_2) -> ((X in:freq4_0) & (X in:freq4_1) & (X in:freq4_2)) ) &
( (!(in:freq4_0 & in:freq4_1 & in:freq4_2) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( ((in:freq4_0 & !in:freq4_1 & in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & (X in:freq4_2)) ) &
( ((!in:freq4_0 & in:freq4_1 & in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & (X in:freq4_2)) ) &

( (in:freq5_0 & in:freq5_1 & in:freq5_2) -> ((X in:freq5_0) & (X in:freq5_1) & (X in:freq5_2)) ) &
( (!(in:freq5_0 & in:freq5_1 & in:freq5_2) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &
( ((!in:freq5_0 & !in:freq5_1 & in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &
( ((in:freq5_0 & !in:freq5_1 & in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & (X in:freq5_2)) ) &
( ((!in:freq5_0 & in:freq5_1 & in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & (X in:freq5_2)) ) &

( (in:freq6_0 & in:freq6_1 & in:freq6_2) -> ((X in:freq6_0) & (X in:freq6_1) & (X in:freq6_2)) ) &
( (!(in:freq6_0 & in:freq6_1 & in:freq6_2) & X in:light6) -> (!(X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &
( ((!in:freq6_0 & !in:freq6_1 & in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &
( ((in:freq6_0 & !in:freq6_1 & in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & (X in:freq6_2)) ) &
( ((!in:freq6_0 & in:freq6_1 & in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1) & (X in:freq6_2)) ) &

( (in:freq7_0 & in:freq7_1 & in:freq7_2) -> ((X in:freq7_0) & (X in:freq7_1) & (X in:freq7_2)) ) &
( (!(in:freq7_0 & in:freq7_1 & in:freq7_2) & X in:light7) -> (!(X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2)) ) &
( ((!in:freq7_0 & !in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2)) ) &
( ((in:freq7_0 & !in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2)) ) &
( ((!in:freq7_0 & in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2)) ) &
( ((in:freq7_0 & in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2)) ) &
( ((!in:freq7_0 & !in:freq7_1 & in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2)) ) &
( ((in:freq7_0 & !in:freq7_1 & in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & (X in:freq7_2)) ) &
( ((!in:freq7_0 & in:freq7_1 & in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & (X in:freq7_1) & (X in:freq7_2)) ) &

( (in:freq8_0 & in:freq8_1 & in:freq8_2) -> ((X in:freq8_0) & (X in:freq8_1) & (X in:freq8_2)) ) &
( (!(in:freq8_0 & in:freq8_1 & in:freq8_2) & X in:light8) -> (!(X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2)) ) &
( ((!in:freq8_0 & !in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2)) ) &
( ((in:freq8_0 & !in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2)) ) &
( ((!in:freq8_0 & in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> ((X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2)) ) &
( ((in:freq8_0 & in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> (!(X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2)) ) &
( ((!in:freq8_0 & !in:freq8_1 & in:freq8_2) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2)) ) &
( ((in:freq8_0 & !in:freq8_1 & in:freq8_2) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1) & (X in:freq8_2)) ) &
( ((!in:freq8_0 & in:freq8_1 & in:freq8_2) & !(X in:light8)) -> ((X in:freq8_0) & (X in:freq8_1) & (X in:freq8_2)) ) &

( (in:freq9_0 & in:freq9_1 & in:freq9_2) -> ((X in:freq9_0) & (X in:freq9_1) & (X in:freq9_2)) ) &
( (!(in:freq9_0 & in:freq9_1 & in:freq9_2) & X in:light9) -> (!(X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2)) ) &
( ((!in:freq9_0 & !in:freq9_1 & !in:freq9_2) & !(X in:light9)) -> ((X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2)) ) &
( ((in:freq9_0 & !in:freq9_1 & !in:freq9_2) & !(X in:light9)) -> (!(X in:freq9_0) & (X in:freq9_1) & !(X in:freq9_2)) ) &
( ((!in:freq9_0 & in:freq9_1 & !in:freq9_2) & !(X in:light9)) -> ((X in:freq9_0) & (X in:freq9_1) & !(X in:freq9_2)) ) &
( ((in:freq9_0 & in:freq9_1 & !in:freq9_2) & !(X in:light9)) -> (!(X in:freq9_0) & !(X in:freq9_1) & (X in:freq9_2)) ) &
( ((!in:freq9_0 & !in:freq9_1 & in:freq9_2) & !(X in:light9)) -> ((X in:freq9_0) & !(X in:freq9_1) & (X in:freq9_2)) ) &
( ((in:freq9_0 & !in:freq9_1 & in:freq9_2) & !(X in:light9)) -> (!(X in:freq9_0) & (X in:freq9_1) & (X in:freq9_2)) ) &
( ((!in:freq9_0 & in:freq9_1 & in:freq9_2) & !(X in:light9)) -> ((X in:freq9_0) & (X in:freq9_1) & (X in:freq9_2)) ) &

( (in:freq10_0 & in:freq10_1 & in:freq10_2) -> ((X in:freq10_0) & (X in:freq10_1) & (X in:freq10_2)) ) &
( (!(in:freq10_0 & in:freq10_1 & in:freq10_2) & X in:light10) -> (!(X in:freq10_0) & !(X in:freq10_1) & !(X in:freq10_2)) ) &
( ((!in:freq10_0 & !in:freq10_1 & !in:freq10_2) & !(X in:light10)) -> ((X in:freq10_0) & !(X in:freq10_1) & !(X in:freq10_2)) ) &
( ((in:freq10_0 & !in:freq10_1 & !in:freq10_2) & !(X in:light10)) -> (!(X in:freq10_0) & (X in:freq10_1) & !(X in:freq10_2)) ) &
( ((!in:freq10_0 & in:freq10_1 & !in:freq10_2) & !(X in:light10)) -> ((X in:freq10_0) & (X in:freq10_1) & !(X in:freq10_2)) ) &
( ((in:freq10_0 & in:freq10_1 & !in:freq10_2) & !(X in:light10)) -> (!(X in:freq10_0) & !(X in:freq10_1) & (X in:freq10_2)) ) &
( ((!in:freq10_0 & !in:freq10_1 & in:freq10_2) & !(X in:light10)) -> ((X in:freq10_0) & !(X in:freq10_1) & (X in:freq10_2)) ) &
( ((in:freq10_0 & !in:freq10_1 & in:freq10_2) & !(X in:light10)) -> (!(X in:freq10_0) & (X in:freq10_1) & (X in:freq10_2)) ) &
( ((!in:freq10_0 & in:freq10_1 & in:freq10_2) & !(X in:light10)) -> ((X in:freq10_0) & (X in:freq10_1) & (X in:freq10_2)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & (!out:light3 | !out:light6) & (!out:light4 | !out:light6) & 
(!out:light5 | !out:light6) & (!out:light5 | !out:light7) & (!out:light6 | !out:light7) & (!out:light5 | !out:light8) & (!out:light6 | !out:light8) & 
(!out:light7 | !out:light8) & (!out:light7 | !out:light9) & (!out:light8 | !out:light9) & (!out:light7 | !out:light10) & (!out:light8 | !out:light10) & 
(!out:light9 | !out:light10) & 

( (out:freq1_0 & out:freq1_1 & out:freq1_2) -> ((X out:freq1_0) & (X out:freq1_1) & (X out:freq1_2)) ) &
( (!(out:freq1_0 & out:freq1_1 & out:freq1_2) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( ((out:freq1_0 & !out:freq1_1 & out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & (X out:freq1_2)) ) &
( ((!out:freq1_0 & out:freq1_1 & out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & (X out:freq1_2)) ) &

( (out:freq2_0 & out:freq2_1 & out:freq2_2) -> ((X out:freq2_0) & (X out:freq2_1) & (X out:freq2_2)) ) &
( (!(out:freq2_0 & out:freq2_1 & out:freq2_2) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( ((out:freq2_0 & !out:freq2_1 & out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & (X out:freq2_2)) ) &
( ((!out:freq2_0 & out:freq2_1 & out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & (X out:freq2_2)) ) &

( (out:freq3_0 & out:freq3_1 & out:freq3_2) -> ((X out:freq3_0) & (X out:freq3_1) & (X out:freq3_2)) ) &
( (!(out:freq3_0 & out:freq3_1 & out:freq3_2) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( ((out:freq3_0 & !out:freq3_1 & out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & (X out:freq3_2)) ) &
( ((!out:freq3_0 & out:freq3_1 & out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & (X out:freq3_2)) ) &

( (out:freq4_0 & out:freq4_1 & out:freq4_2) -> ((X out:freq4_0) & (X out:freq4_1) & (X out:freq4_2)) ) &
( (!(out:freq4_0 & out:freq4_1 & out:freq4_2) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( ((out:freq4_0 & !out:freq4_1 & out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & (X out:freq4_2)) ) &
( ((!out:freq4_0 & out:freq4_1 & out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & (X out:freq4_2)) ) &

( (out:freq5_0 & out:freq5_1 & out:freq5_2) -> ((X out:freq5_0) & (X out:freq5_1) & (X out:freq5_2)) ) &
( (!(out:freq5_0 & out:freq5_1 & out:freq5_2) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &
( ((!out:freq5_0 & !out:freq5_1 & out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &
( ((out:freq5_0 & !out:freq5_1 & out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & (X out:freq5_2)) ) &
( ((!out:freq5_0 & out:freq5_1 & out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & (X out:freq5_2)) ) &

( (out:freq6_0 & out:freq6_1 & out:freq6_2) -> ((X out:freq6_0) & (X out:freq6_1) & (X out:freq6_2)) ) &
( (!(out:freq6_0 & out:freq6_1 & out:freq6_2) & X in:light6) -> (!(X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &
( ((!out:freq6_0 & !out:freq6_1 & out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &
( ((out:freq6_0 & !out:freq6_1 & out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & (X out:freq6_2)) ) &
( ((!out:freq6_0 & out:freq6_1 & out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1) & (X out:freq6_2)) ) &

( (out:freq7_0 & out:freq7_1 & out:freq7_2) -> ((X out:freq7_0) & (X out:freq7_1) & (X out:freq7_2)) ) &
( (!(out:freq7_0 & out:freq7_1 & out:freq7_2) & X in:light7) -> (!(X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2)) ) &
( ((!out:freq7_0 & !out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2)) ) &
( ((out:freq7_0 & !out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2)) ) &
( ((!out:freq7_0 & out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2)) ) &
( ((out:freq7_0 & out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2)) ) &
( ((!out:freq7_0 & !out:freq7_1 & out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2)) ) &
( ((out:freq7_0 & !out:freq7_1 & out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & (X out:freq7_2)) ) &
( ((!out:freq7_0 & out:freq7_1 & out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & (X out:freq7_1) & (X out:freq7_2)) ) &

( (out:freq8_0 & out:freq8_1 & out:freq8_2) -> ((X out:freq8_0) & (X out:freq8_1) & (X out:freq8_2)) ) &
( (!(out:freq8_0 & out:freq8_1 & out:freq8_2) & X in:light8) -> (!(X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2)) ) &
( ((!out:freq8_0 & !out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2)) ) &
( ((out:freq8_0 & !out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2)) ) &
( ((!out:freq8_0 & out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> ((X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2)) ) &
( ((out:freq8_0 & out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> (!(X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2)) ) &
( ((!out:freq8_0 & !out:freq8_1 & out:freq8_2) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2)) ) &
( ((out:freq8_0 & !out:freq8_1 & out:freq8_2) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1) & (X out:freq8_2)) ) &
( ((!out:freq8_0 & out:freq8_1 & out:freq8_2) & !(X in:light8)) -> ((X out:freq8_0) & (X out:freq8_1) & (X out:freq8_2)) ) &

( (out:freq9_0 & out:freq9_1 & out:freq9_2) -> ((X out:freq9_0) & (X out:freq9_1) & (X out:freq9_2)) ) &
( (!(out:freq9_0 & out:freq9_1 & out:freq9_2) & X in:light9) -> (!(X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2)) ) &
( ((!out:freq9_0 & !out:freq9_1 & !out:freq9_2) & !(X in:light9)) -> ((X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2)) ) &
( ((out:freq9_0 & !out:freq9_1 & !out:freq9_2) & !(X in:light9)) -> (!(X out:freq9_0) & (X out:freq9_1) & !(X out:freq9_2)) ) &
( ((!out:freq9_0 & out:freq9_1 & !out:freq9_2) & !(X in:light9)) -> ((X out:freq9_0) & (X out:freq9_1) & !(X out:freq9_2)) ) &
( ((out:freq9_0 & out:freq9_1 & !out:freq9_2) & !(X in:light9)) -> (!(X out:freq9_0) & !(X out:freq9_1) & (X out:freq9_2)) ) &
( ((!out:freq9_0 & !out:freq9_1 & out:freq9_2) & !(X in:light9)) -> ((X out:freq9_0) & !(X out:freq9_1) & (X out:freq9_2)) ) &
( ((out:freq9_0 & !out:freq9_1 & out:freq9_2) & !(X in:light9)) -> (!(X out:freq9_0) & (X out:freq9_1) & (X out:freq9_2)) ) &
( ((!out:freq9_0 & out:freq9_1 & out:freq9_2) & !(X in:light9)) -> ((X out:freq9_0) & (X out:freq9_1) & (X out:freq9_2)) ) &

( (out:freq10_0 & out:freq10_1 & out:freq10_2) -> ((X out:freq10_0) & (X out:freq10_1) & (X out:freq10_2)) ) &
( (!(out:freq10_0 & out:freq10_1 & out:freq10_2) & X in:light10) -> (!(X out:freq10_0) & !(X out:freq10_1) & !(X out:freq10_2)) ) &
( ((!out:freq10_0 & !out:freq10_1 & !out:freq10_2) & !(X in:light10)) -> ((X out:freq10_0) & !(X out:freq10_1) & !(X out:freq10_2)) ) &
( ((out:freq10_0 & !out:freq10_1 & !out:freq10_2) & !(X in:light10)) -> (!(X out:freq10_0) & (X out:freq10_1) & !(X out:freq10_2)) ) &
( ((!out:freq10_0 & out:freq10_1 & !out:freq10_2) & !(X in:light10)) -> ((X out:freq10_0) & (X out:freq10_1) & !(X out:freq10_2)) ) &
( ((out:freq10_0 & out:freq10_1 & !out:freq10_2) & !(X in:light10)) -> (!(X out:freq10_0) & !(X out:freq10_1) & (X out:freq10_2)) ) &
( ((!out:freq10_0 & !out:freq10_1 & out:freq10_2) & !(X in:light10)) -> ((X out:freq10_0) & !(X out:freq10_1) & (X out:freq10_2)) ) &
( ((out:freq10_0 & !out:freq10_1 & out:freq10_2) & !(X in:light10)) -> (!(X out:freq10_0) & (X out:freq10_1) & (X out:freq10_2)) ) &
( ((!out:freq10_0 & out:freq10_1 & out:freq10_2) & !(X in:light10)) -> ((X out:freq10_0) & (X out:freq10_1) & (X out:freq10_2)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
(GF(in:light6) ->  GF(out:light6)) &
(GF(in:light7) ->  GF(out:light7)) &
(GF(in:light8) ->  GF(out:light8)) &
(GF(in:light9) ->  GF(out:light9)) &
(GF(in:light10) ->  GF(out:light10)) &
( GF(!(in:freq1_0 & in:freq1_1 & in:freq1_2)) ->  GF(!(out:freq1_0 & out:freq1_1 & out:freq1_2)) ) &
( GF(!(in:freq2_0 & in:freq2_1 & in:freq2_2)) ->  GF(!(out:freq2_0 & out:freq2_1 & out:freq2_2)) ) &
( GF(!(in:freq3_0 & in:freq3_1 & in:freq3_2)) ->  GF(!(out:freq3_0 & out:freq3_1 & out:freq3_2)) ) &
( GF(!(in:freq4_0 & in:freq4_1 & in:freq4_2)) ->  GF(!(out:freq4_0 & out:freq4_1 & out:freq4_2)) ) &
( GF(!(in:freq5_0 & in:freq5_1 & in:freq5_2)) ->  GF(!(out:freq5_0 & out:freq5_1 & out:freq5_2)) ) &
( GF(!(in:freq6_0 & in:freq6_1 & in:freq6_2)) ->  GF(!(out:freq6_0 & out:freq6_1 & out:freq6_2)) ) &
( GF(!(in:freq7_0 & in:freq7_1 & in:freq7_2)) ->  GF(!(out:freq7_0 & out:freq7_1 & out:freq7_2)) ) &
( GF(!(in:freq8_0 & in:freq8_1 & in:freq8_2)) ->  GF(!(out:freq8_0 & out:freq8_1 & out:freq8_2)) ) &
( GF(!(in:freq9_0 & in:freq9_1 & in:freq9_2)) ->  GF(!(out:freq9_0 & out:freq9_1 & out:freq9_2)) ) &
( GF(!(in:freq10_0 & in:freq10_1 & in:freq10_2)) ->  GF(!(out:freq10_0 & out:freq10_1 & out:freq10_2)) ) 


==> tl/traffic_lights_10,8_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & !in:light6 & !in:light7 & !in:light8 & !in:light9 & !in:light10 & 
in:freq1_0 & !in:freq1_1 & !in:freq1_2 & !in:freq1_3 &
in:freq2_0 & !in:freq2_1 & !in:freq2_2 & !in:freq2_3 &
in:freq3_0 & !in:freq3_1 & !in:freq3_2 & !in:freq3_3 &
in:freq4_0 & !in:freq4_1 & !in:freq4_2 & !in:freq4_3 &
in:freq5_0 & !in:freq5_1 & !in:freq5_2 & !in:freq5_3 &
in:freq6_0 & !in:freq6_1 & !in:freq6_2 & !in:freq6_3 &
in:freq7_0 & !in:freq7_1 & !in:freq7_2 & !in:freq7_3 &
in:freq8_0 & !in:freq8_1 & !in:freq8_2 & !in:freq8_3 &
in:freq9_0 & !in:freq9_1 & !in:freq9_2 & !in:freq9_3 &
in:freq10_0 & !in:freq10_1 & !in:freq10_2 & !in:freq10_3)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & !out:light6 & !out:light7 & !out:light8 & !out:light9 & !out:light10 & 
out:freq1_0 & !out:freq1_1 & !out:freq1_2 & !out:freq1_3 &
out:freq2_0 & !out:freq2_1 & !out:freq2_2 & !out:freq2_3 &
out:freq3_0 & !out:freq3_1 & !out:freq3_2 & !out:freq3_3 &
out:freq4_0 & !out:freq4_1 & !out:freq4_2 & !out:freq4_3 &
out:freq5_0 & !out:freq5_1 & !out:freq5_2 & !out:freq5_3 &
out:freq6_0 & !out:freq6_1 & !out:freq6_2 & !out:freq6_3 &
out:freq7_0 & !out:freq7_1 & !out:freq7_2 & !out:freq7_3 &
out:freq8_0 & !out:freq8_1 & !out:freq8_2 & !out:freq8_3 &
out:freq9_0 & !out:freq9_1 & !out:freq9_2 & !out:freq9_3 &
out:freq10_0 & !out:freq10_1 & !out:freq10_2 & !out:freq10_3)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & (!in:light1 | !in:light6) & (!in:light1 | !in:light7) & (!in:light1 | !in:light8) & (!in:light1 | !in:light9) & (!in:light1 | !in:light10) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & (!in:light2 | !in:light6) & (!in:light2 | !in:light7) & (!in:light2 | !in:light8) & (!in:light2 | !in:light9) & (!in:light2 | !in:light10) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & (!in:light3 | !in:light6) & (!in:light3 | !in:light7) & (!in:light3 | !in:light8) & (!in:light3 | !in:light9) & (!in:light3 | !in:light10) & 
(!in:light4 | !in:light5) & (!in:light4 | !in:light6) & (!in:light4 | !in:light7) & (!in:light4 | !in:light8) & (!in:light4 | !in:light9) & (!in:light4 | !in:light10) & 
(!in:light5 | !in:light6) & (!in:light5 | !in:light7) & (!in:light5 | !in:light8) & (!in:light5 | !in:light9) & (!in:light5 | !in:light10) & 
(!in:light6 | !in:light7) & (!in:light6 | !in:light8) & (!in:light6 | !in:light9) & (!in:light6 | !in:light10) & 
(!in:light7 | !in:light8) & (!in:light7 | !in:light9) & (!in:light7 | !in:light10) & 
(!in:light8 | !in:light9) & (!in:light8 | !in:light10) & 
(!in:light9 | !in:light10) & 

( (!in:freq1_0 & !in:freq1_1 & !in:freq1_2 & in:freq1_3) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2) & (X in:freq1_3)) ) &
( (!(!in:freq1_0 & !in:freq1_1 & !in:freq1_2 & in:freq1_3) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2) & !(X in:freq1_3)) ) &
( ((!in:freq1_0 & !in:freq1_1 & !in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2) & !(X in:freq1_3)) ) &
( ((in:freq1_0 & !in:freq1_1 & !in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2) & !(X in:freq1_3)) ) &
( ((!in:freq1_0 & in:freq1_1 & !in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2) & !(X in:freq1_3)) ) &
( ((in:freq1_0 & in:freq1_1 & !in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> (!(X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2) & !(X in:freq1_3)) ) &
( ((!in:freq1_0 & !in:freq1_1 & in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2) & !(X in:freq1_3)) ) &
( ((in:freq1_0 & !in:freq1_1 & in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & (X in:freq1_2) & !(X in:freq1_3)) ) &
( ((!in:freq1_0 & in:freq1_1 & in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & (X in:freq1_2) & !(X in:freq1_3)) ) &
( ((in:freq1_0 & in:freq1_1 & in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2) & (X in:freq1_3)) ) &

( (!in:freq2_0 & !in:freq2_1 & !in:freq2_2 & in:freq2_3) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2) & (X in:freq2_3)) ) &
( (!(!in:freq2_0 & !in:freq2_1 & !in:freq2_2 & in:freq2_3) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2) & !(X in:freq2_3)) ) &
( ((!in:freq2_0 & !in:freq2_1 & !in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2) & !(X in:freq2_3)) ) &
( ((in:freq2_0 & !in:freq2_1 & !in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2) & !(X in:freq2_3)) ) &
( ((!in:freq2_0 & in:freq2_1 & !in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2) & !(X in:freq2_3)) ) &
( ((in:freq2_0 & in:freq2_1 & !in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> (!(X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2) & !(X in:freq2_3)) ) &
( ((!in:freq2_0 & !in:freq2_1 & in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2) & !(X in:freq2_3)) ) &
( ((in:freq2_0 & !in:freq2_1 & in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & (X in:freq2_2) & !(X in:freq2_3)) ) &
( ((!in:freq2_0 & in:freq2_1 & in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & (X in:freq2_2) & !(X in:freq2_3)) ) &
( ((in:freq2_0 & in:freq2_1 & in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2) & (X in:freq2_3)) ) &

( (!in:freq3_0 & !in:freq3_1 & !in:freq3_2 & in:freq3_3) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2) & (X in:freq3_3)) ) &
( (!(!in:freq3_0 & !in:freq3_1 & !in:freq3_2 & in:freq3_3) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2) & !(X in:freq3_3)) ) &
( ((!in:freq3_0 & !in:freq3_1 & !in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2) & !(X in:freq3_3)) ) &
( ((in:freq3_0 & !in:freq3_1 & !in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2) & !(X in:freq3_3)) ) &
( ((!in:freq3_0 & in:freq3_1 & !in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2) & !(X in:freq3_3)) ) &
( ((in:freq3_0 & in:freq3_1 & !in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> (!(X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2) & !(X in:freq3_3)) ) &
( ((!in:freq3_0 & !in:freq3_1 & in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2) & !(X in:freq3_3)) ) &
( ((in:freq3_0 & !in:freq3_1 & in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & (X in:freq3_2) & !(X in:freq3_3)) ) &
( ((!in:freq3_0 & in:freq3_1 & in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & (X in:freq3_2) & !(X in:freq3_3)) ) &
( ((in:freq3_0 & in:freq3_1 & in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2) & (X in:freq3_3)) ) &

( (!in:freq4_0 & !in:freq4_1 & !in:freq4_2 & in:freq4_3) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2) & (X in:freq4_3)) ) &
( (!(!in:freq4_0 & !in:freq4_1 & !in:freq4_2 & in:freq4_3) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2) & !(X in:freq4_3)) ) &
( ((!in:freq4_0 & !in:freq4_1 & !in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2) & !(X in:freq4_3)) ) &
( ((in:freq4_0 & !in:freq4_1 & !in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2) & !(X in:freq4_3)) ) &
( ((!in:freq4_0 & in:freq4_1 & !in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2) & !(X in:freq4_3)) ) &
( ((in:freq4_0 & in:freq4_1 & !in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> (!(X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2) & !(X in:freq4_3)) ) &
( ((!in:freq4_0 & !in:freq4_1 & in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2) & !(X in:freq4_3)) ) &
( ((in:freq4_0 & !in:freq4_1 & in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & (X in:freq4_2) & !(X in:freq4_3)) ) &
( ((!in:freq4_0 & in:freq4_1 & in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & (X in:freq4_2) & !(X in:freq4_3)) ) &
( ((in:freq4_0 & in:freq4_1 & in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2) & (X in:freq4_3)) ) &

( (!in:freq5_0 & !in:freq5_1 & !in:freq5_2 & in:freq5_3) -> (!(X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2) & (X in:freq5_3)) ) &
( (!(!in:freq5_0 & !in:freq5_1 & !in:freq5_2 & in:freq5_3) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2) & !(X in:freq5_3)) ) &
( ((!in:freq5_0 & !in:freq5_1 & !in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2) & !(X in:freq5_3)) ) &
( ((in:freq5_0 & !in:freq5_1 & !in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2) & !(X in:freq5_3)) ) &
( ((!in:freq5_0 & in:freq5_1 & !in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2) & !(X in:freq5_3)) ) &
( ((in:freq5_0 & in:freq5_1 & !in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> (!(X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2) & !(X in:freq5_3)) ) &
( ((!in:freq5_0 & !in:freq5_1 & in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2) & !(X in:freq5_3)) ) &
( ((in:freq5_0 & !in:freq5_1 & in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & (X in:freq5_2) & !(X in:freq5_3)) ) &
( ((!in:freq5_0 & in:freq5_1 & in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & (X in:freq5_2) & !(X in:freq5_3)) ) &
( ((in:freq5_0 & in:freq5_1 & in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> (!(X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2) & (X in:freq5_3)) ) &

( (!in:freq6_0 & !in:freq6_1 & !in:freq6_2 & in:freq6_3) -> (!(X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2) & (X in:freq6_3)) ) &
( (!(!in:freq6_0 & !in:freq6_1 & !in:freq6_2 & in:freq6_3) & X in:light6) -> (!(X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2) & !(X in:freq6_3)) ) &
( ((!in:freq6_0 & !in:freq6_1 & !in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2) & !(X in:freq6_3)) ) &
( ((in:freq6_0 & !in:freq6_1 & !in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2) & !(X in:freq6_3)) ) &
( ((!in:freq6_0 & in:freq6_1 & !in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2) & !(X in:freq6_3)) ) &
( ((in:freq6_0 & in:freq6_1 & !in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> (!(X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2) & !(X in:freq6_3)) ) &
( ((!in:freq6_0 & !in:freq6_1 & in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2) & !(X in:freq6_3)) ) &
( ((in:freq6_0 & !in:freq6_1 & in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & (X in:freq6_2) & !(X in:freq6_3)) ) &
( ((!in:freq6_0 & in:freq6_1 & in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1) & (X in:freq6_2) & !(X in:freq6_3)) ) &
( ((in:freq6_0 & in:freq6_1 & in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> (!(X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2) & (X in:freq6_3)) ) &

( (!in:freq7_0 & !in:freq7_1 & !in:freq7_2 & in:freq7_3) -> (!(X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2) & (X in:freq7_3)) ) &
( (!(!in:freq7_0 & !in:freq7_1 & !in:freq7_2 & in:freq7_3) & X in:light7) -> (!(X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2) & !(X in:freq7_3)) ) &
( ((!in:freq7_0 & !in:freq7_1 & !in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2) & !(X in:freq7_3)) ) &
( ((in:freq7_0 & !in:freq7_1 & !in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2) & !(X in:freq7_3)) ) &
( ((!in:freq7_0 & in:freq7_1 & !in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> ((X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2) & !(X in:freq7_3)) ) &
( ((in:freq7_0 & in:freq7_1 & !in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> (!(X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2) & !(X in:freq7_3)) ) &
( ((!in:freq7_0 & !in:freq7_1 & in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2) & !(X in:freq7_3)) ) &
( ((in:freq7_0 & !in:freq7_1 & in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & (X in:freq7_2) & !(X in:freq7_3)) ) &
( ((!in:freq7_0 & in:freq7_1 & in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> ((X in:freq7_0) & (X in:freq7_1) & (X in:freq7_2) & !(X in:freq7_3)) ) &
( ((in:freq7_0 & in:freq7_1 & in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> (!(X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2) & (X in:freq7_3)) ) &

( (!in:freq8_0 & !in:freq8_1 & !in:freq8_2 & in:freq8_3) -> (!(X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2) & (X in:freq8_3)) ) &
( (!(!in:freq8_0 & !in:freq8_1 & !in:freq8_2 & in:freq8_3) & X in:light8) -> (!(X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2) & !(X in:freq8_3)) ) &
( ((!in:freq8_0 & !in:freq8_1 & !in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2) & !(X in:freq8_3)) ) &
( ((in:freq8_0 & !in:freq8_1 & !in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2) & !(X in:freq8_3)) ) &
( ((!in:freq8_0 & in:freq8_1 & !in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> ((X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2) & !(X in:freq8_3)) ) &
( ((in:freq8_0 & in:freq8_1 & !in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> (!(X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2) & !(X in:freq8_3)) ) &
( ((!in:freq8_0 & !in:freq8_1 & in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2) & !(X in:freq8_3)) ) &
( ((in:freq8_0 & !in:freq8_1 & in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1) & (X in:freq8_2) & !(X in:freq8_3)) ) &
( ((!in:freq8_0 & in:freq8_1 & in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> ((X in:freq8_0) & (X in:freq8_1) & (X in:freq8_2) & !(X in:freq8_3)) ) &
( ((in:freq8_0 & in:freq8_1 & in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> (!(X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2) & (X in:freq8_3)) ) &

( (!in:freq9_0 & !in:freq9_1 & !in:freq9_2 & in:freq9_3) -> (!(X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2) & (X in:freq9_3)) ) &
( (!(!in:freq9_0 & !in:freq9_1 & !in:freq9_2 & in:freq9_3) & X in:light9) -> (!(X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2) & !(X in:freq9_3)) ) &
( ((!in:freq9_0 & !in:freq9_1 & !in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> ((X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2) & !(X in:freq9_3)) ) &
( ((in:freq9_0 & !in:freq9_1 & !in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> (!(X in:freq9_0) & (X in:freq9_1) & !(X in:freq9_2) & !(X in:freq9_3)) ) &
( ((!in:freq9_0 & in:freq9_1 & !in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> ((X in:freq9_0) & (X in:freq9_1) & !(X in:freq9_2) & !(X in:freq9_3)) ) &
( ((in:freq9_0 & in:freq9_1 & !in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> (!(X in:freq9_0) & !(X in:freq9_1) & (X in:freq9_2) & !(X in:freq9_3)) ) &
( ((!in:freq9_0 & !in:freq9_1 & in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> ((X in:freq9_0) & !(X in:freq9_1) & (X in:freq9_2) & !(X in:freq9_3)) ) &
( ((in:freq9_0 & !in:freq9_1 & in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> (!(X in:freq9_0) & (X in:freq9_1) & (X in:freq9_2) & !(X in:freq9_3)) ) &
( ((!in:freq9_0 & in:freq9_1 & in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> ((X in:freq9_0) & (X in:freq9_1) & (X in:freq9_2) & !(X in:freq9_3)) ) &
( ((in:freq9_0 & in:freq9_1 & in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> (!(X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2) & (X in:freq9_3)) ) &

( (!in:freq10_0 & !in:freq10_1 & !in:freq10_2 & in:freq10_3) -> (!(X in:freq10_0) & !(X in:freq10_1) & !(X in:freq10_2) & (X in:freq10_3)) ) &
( (!(!in:freq10_0 & !in:freq10_1 & !in:freq10_2 & in:freq10_3) & X in:light10) -> (!(X in:freq10_0) & !(X in:freq10_1) & !(X in:freq10_2) & !(X in:freq10_3)) ) &
( ((!in:freq10_0 & !in:freq10_1 & !in:freq10_2 & !in:freq10_3) & !(X in:light10)) -> ((X in:freq10_0) & !(X in:freq10_1) & !(X in:freq10_2) & !(X in:freq10_3)) ) &
( ((in:freq10_0 & !in:freq10_1 & !in:freq10_2 & !in:freq10_3) & !(X in:light10)) -> (!(X in:freq10_0) & (X in:freq10_1) & !(X in:freq10_2) & !(X in:freq10_3)) ) &
( ((!in:freq10_0 & in:freq10_1 & !in:freq10_2 & !in:freq10_3) & !(X in:light10)) -> ((X in:freq10_0) & (X in:freq10_1) & !(X in:freq10_2) & !(X in:freq10_3)) ) &
( ((in:freq10_0 & in:freq10_1 & !in:freq10_2 & !in:freq10_3) & !(X in:light10)) -> (!(X in:freq10_0) & !(X in:freq10_1) & (X in:freq10_2) & !(X in:freq10_3)) ) &
( ((!in:freq10_0 & !in:freq10_1 & in:freq10_2 & !in:freq10_3) & !(X in:light10)) -> ((X in:freq10_0) & !(X in:freq10_1) & (X in:freq10_2) & !(X in:freq10_3)) ) &
( ((in:freq10_0 & !in:freq10_1 & in:freq10_2 & !in:freq10_3) & !(X in:light10)) -> (!(X in:freq10_0) & (X in:freq10_1) & (X in:freq10_2) & !(X in:freq10_3)) ) &
( ((!in:freq10_0 & in:freq10_1 & in:freq10_2 & !in:freq10_3) & !(X in:light10)) -> ((X in:freq10_0) & (X in:freq10_1) & (X in:freq10_2) & !(X in:freq10_3)) ) &
( ((in:freq10_0 & in:freq10_1 & in:freq10_2 & !in:freq10_3) & !(X in:light10)) -> (!(X in:freq10_0) & !(X in:freq10_1) & !(X in:freq10_2) & (X in:freq10_3)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & (!out:light3 | !out:light6) & (!out:light4 | !out:light6) & 
(!out:light5 | !out:light6) & (!out:light5 | !out:light7) & (!out:light6 | !out:light7) & (!out:light5 | !out:light8) & (!out:light6 | !out:light8) & 
(!out:light7 | !out:light8) & (!out:light7 | !out:light9) & (!out:light8 | !out:light9) & (!out:light7 | !out:light10) & (!out:light8 | !out:light10) & 
(!out:light9 | !out:light10) & 

( (!out:freq1_0 & !out:freq1_1 & !out:freq1_2 & out:freq1_3) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2) & (X out:freq1_3)) ) &
( (!(!out:freq1_0 & !out:freq1_1 & !out:freq1_2 & out:freq1_3) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2) & !(X out:freq1_3)) ) &
( ((!out:freq1_0 & !out:freq1_1 & !out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2) & !(X out:freq1_3)) ) &
( ((out:freq1_0 & !out:freq1_1 & !out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2) & !(X out:freq1_3)) ) &
( ((!out:freq1_0 & out:freq1_1 & !out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2) & !(X out:freq1_3)) ) &
( ((out:freq1_0 & out:freq1_1 & !out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> (!(X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2) & !(X out:freq1_3)) ) &
( ((!out:freq1_0 & !out:freq1_1 & out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2) & !(X out:freq1_3)) ) &
( ((out:freq1_0 & !out:freq1_1 & out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & (X out:freq1_2) & !(X out:freq1_3)) ) &
( ((!out:freq1_0 & out:freq1_1 & out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & (X out:freq1_2) & !(X out:freq1_3)) ) &
( ((out:freq1_0 & out:freq1_1 & out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2) & (X out:freq1_3)) ) &

( (!out:freq2_0 & !out:freq2_1 & !out:freq2_2 & out:freq2_3) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2) & (X out:freq2_3)) ) &
( (!(!out:freq2_0 & !out:freq2_1 & !out:freq2_2 & out:freq2_3) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2) & !(X out:freq2_3)) ) &
( ((!out:freq2_0 & !out:freq2_1 & !out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2) & !(X out:freq2_3)) ) &
( ((out:freq2_0 & !out:freq2_1 & !out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2) & !(X out:freq2_3)) ) &
( ((!out:freq2_0 & out:freq2_1 & !out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2) & !(X out:freq2_3)) ) &
( ((out:freq2_0 & out:freq2_1 & !out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> (!(X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2) & !(X out:freq2_3)) ) &
( ((!out:freq2_0 & !out:freq2_1 & out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2) & !(X out:freq2_3)) ) &
( ((out:freq2_0 & !out:freq2_1 & out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & (X out:freq2_2) & !(X out:freq2_3)) ) &
( ((!out:freq2_0 & out:freq2_1 & out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & (X out:freq2_2) & !(X out:freq2_3)) ) &
( ((out:freq2_0 & out:freq2_1 & out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2) & (X out:freq2_3)) ) &

( (!out:freq3_0 & !out:freq3_1 & !out:freq3_2 & out:freq3_3) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2) & (X out:freq3_3)) ) &
( (!(!out:freq3_0 & !out:freq3_1 & !out:freq3_2 & out:freq3_3) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2) & !(X out:freq3_3)) ) &
( ((!out:freq3_0 & !out:freq3_1 & !out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2) & !(X out:freq3_3)) ) &
( ((out:freq3_0 & !out:freq3_1 & !out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2) & !(X out:freq3_3)) ) &
( ((!out:freq3_0 & out:freq3_1 & !out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2) & !(X out:freq3_3)) ) &
( ((out:freq3_0 & out:freq3_1 & !out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> (!(X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2) & !(X out:freq3_3)) ) &
( ((!out:freq3_0 & !out:freq3_1 & out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2) & !(X out:freq3_3)) ) &
( ((out:freq3_0 & !out:freq3_1 & out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & (X out:freq3_2) & !(X out:freq3_3)) ) &
( ((!out:freq3_0 & out:freq3_1 & out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & (X out:freq3_2) & !(X out:freq3_3)) ) &
( ((out:freq3_0 & out:freq3_1 & out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2) & (X out:freq3_3)) ) &

( (!out:freq4_0 & !out:freq4_1 & !out:freq4_2 & out:freq4_3) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2) & (X out:freq4_3)) ) &
( (!(!out:freq4_0 & !out:freq4_1 & !out:freq4_2 & out:freq4_3) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2) & !(X out:freq4_3)) ) &
( ((!out:freq4_0 & !out:freq4_1 & !out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2) & !(X out:freq4_3)) ) &
( ((out:freq4_0 & !out:freq4_1 & !out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2) & !(X out:freq4_3)) ) &
( ((!out:freq4_0 & out:freq4_1 & !out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2) & !(X out:freq4_3)) ) &
( ((out:freq4_0 & out:freq4_1 & !out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> (!(X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2) & !(X out:freq4_3)) ) &
( ((!out:freq4_0 & !out:freq4_1 & out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2) & !(X out:freq4_3)) ) &
( ((out:freq4_0 & !out:freq4_1 & out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & (X out:freq4_2) & !(X out:freq4_3)) ) &
( ((!out:freq4_0 & out:freq4_1 & out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & (X out:freq4_2) & !(X out:freq4_3)) ) &
( ((out:freq4_0 & out:freq4_1 & out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2) & (X out:freq4_3)) ) &

( (!out:freq5_0 & !out:freq5_1 & !out:freq5_2 & out:freq5_3) -> (!(X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2) & (X out:freq5_3)) ) &
( (!(!out:freq5_0 & !out:freq5_1 & !out:freq5_2 & out:freq5_3) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2) & !(X out:freq5_3)) ) &
( ((!out:freq5_0 & !out:freq5_1 & !out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2) & !(X out:freq5_3)) ) &
( ((out:freq5_0 & !out:freq5_1 & !out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2) & !(X out:freq5_3)) ) &
( ((!out:freq5_0 & out:freq5_1 & !out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2) & !(X out:freq5_3)) ) &
( ((out:freq5_0 & out:freq5_1 & !out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> (!(X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2) & !(X out:freq5_3)) ) &
( ((!out:freq5_0 & !out:freq5_1 & out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2) & !(X out:freq5_3)) ) &
( ((out:freq5_0 & !out:freq5_1 & out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & (X out:freq5_2) & !(X out:freq5_3)) ) &
( ((!out:freq5_0 & out:freq5_1 & out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & (X out:freq5_2) & !(X out:freq5_3)) ) &
( ((out:freq5_0 & out:freq5_1 & out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> (!(X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2) & (X out:freq5_3)) ) &

( (!out:freq6_0 & !out:freq6_1 & !out:freq6_2 & out:freq6_3) -> (!(X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2) & (X out:freq6_3)) ) &
( (!(!out:freq6_0 & !out:freq6_1 & !out:freq6_2 & out:freq6_3) & X in:light6) -> (!(X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2) & !(X out:freq6_3)) ) &
( ((!out:freq6_0 & !out:freq6_1 & !out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2) & !(X out:freq6_3)) ) &
( ((out:freq6_0 & !out:freq6_1 & !out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2) & !(X out:freq6_3)) ) &
( ((!out:freq6_0 & out:freq6_1 & !out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2) & !(X out:freq6_3)) ) &
( ((out:freq6_0 & out:freq6_1 & !out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> (!(X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2) & !(X out:freq6_3)) ) &
( ((!out:freq6_0 & !out:freq6_1 & out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2) & !(X out:freq6_3)) ) &
( ((out:freq6_0 & !out:freq6_1 & out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & (X out:freq6_2) & !(X out:freq6_3)) ) &
( ((!out:freq6_0 & out:freq6_1 & out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1) & (X out:freq6_2) & !(X out:freq6_3)) ) &
( ((out:freq6_0 & out:freq6_1 & out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> (!(X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2) & (X out:freq6_3)) ) &

( (!out:freq7_0 & !out:freq7_1 & !out:freq7_2 & out:freq7_3) -> (!(X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2) & (X out:freq7_3)) ) &
( (!(!out:freq7_0 & !out:freq7_1 & !out:freq7_2 & out:freq7_3) & X in:light7) -> (!(X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2) & !(X out:freq7_3)) ) &
( ((!out:freq7_0 & !out:freq7_1 & !out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2) & !(X out:freq7_3)) ) &
( ((out:freq7_0 & !out:freq7_1 & !out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2) & !(X out:freq7_3)) ) &
( ((!out:freq7_0 & out:freq7_1 & !out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> ((X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2) & !(X out:freq7_3)) ) &
( ((out:freq7_0 & out:freq7_1 & !out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> (!(X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2) & !(X out:freq7_3)) ) &
( ((!out:freq7_0 & !out:freq7_1 & out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2) & !(X out:freq7_3)) ) &
( ((out:freq7_0 & !out:freq7_1 & out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & (X out:freq7_2) & !(X out:freq7_3)) ) &
( ((!out:freq7_0 & out:freq7_1 & out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> ((X out:freq7_0) & (X out:freq7_1) & (X out:freq7_2) & !(X out:freq7_3)) ) &
( ((out:freq7_0 & out:freq7_1 & out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> (!(X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2) & (X out:freq7_3)) ) &

( (!out:freq8_0 & !out:freq8_1 & !out:freq8_2 & out:freq8_3) -> (!(X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2) & (X out:freq8_3)) ) &
( (!(!out:freq8_0 & !out:freq8_1 & !out:freq8_2 & out:freq8_3) & X in:light8) -> (!(X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2) & !(X out:freq8_3)) ) &
( ((!out:freq8_0 & !out:freq8_1 & !out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2) & !(X out:freq8_3)) ) &
( ((out:freq8_0 & !out:freq8_1 & !out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2) & !(X out:freq8_3)) ) &
( ((!out:freq8_0 & out:freq8_1 & !out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> ((X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2) & !(X out:freq8_3)) ) &
( ((out:freq8_0 & out:freq8_1 & !out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> (!(X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2) & !(X out:freq8_3)) ) &
( ((!out:freq8_0 & !out:freq8_1 & out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2) & !(X out:freq8_3)) ) &
( ((out:freq8_0 & !out:freq8_1 & out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1) & (X out:freq8_2) & !(X out:freq8_3)) ) &
( ((!out:freq8_0 & out:freq8_1 & out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> ((X out:freq8_0) & (X out:freq8_1) & (X out:freq8_2) & !(X out:freq8_3)) ) &
( ((out:freq8_0 & out:freq8_1 & out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> (!(X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2) & (X out:freq8_3)) ) &

( (!out:freq9_0 & !out:freq9_1 & !out:freq9_2 & out:freq9_3) -> (!(X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2) & (X out:freq9_3)) ) &
( (!(!out:freq9_0 & !out:freq9_1 & !out:freq9_2 & out:freq9_3) & X in:light9) -> (!(X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2) & !(X out:freq9_3)) ) &
( ((!out:freq9_0 & !out:freq9_1 & !out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> ((X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2) & !(X out:freq9_3)) ) &
( ((out:freq9_0 & !out:freq9_1 & !out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> (!(X out:freq9_0) & (X out:freq9_1) & !(X out:freq9_2) & !(X out:freq9_3)) ) &
( ((!out:freq9_0 & out:freq9_1 & !out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> ((X out:freq9_0) & (X out:freq9_1) & !(X out:freq9_2) & !(X out:freq9_3)) ) &
( ((out:freq9_0 & out:freq9_1 & !out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> (!(X out:freq9_0) & !(X out:freq9_1) & (X out:freq9_2) & !(X out:freq9_3)) ) &
( ((!out:freq9_0 & !out:freq9_1 & out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> ((X out:freq9_0) & !(X out:freq9_1) & (X out:freq9_2) & !(X out:freq9_3)) ) &
( ((out:freq9_0 & !out:freq9_1 & out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> (!(X out:freq9_0) & (X out:freq9_1) & (X out:freq9_2) & !(X out:freq9_3)) ) &
( ((!out:freq9_0 & out:freq9_1 & out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> ((X out:freq9_0) & (X out:freq9_1) & (X out:freq9_2) & !(X out:freq9_3)) ) &
( ((out:freq9_0 & out:freq9_1 & out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> (!(X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2) & (X out:freq9_3)) ) &

( (!out:freq10_0 & !out:freq10_1 & !out:freq10_2 & out:freq10_3) -> (!(X out:freq10_0) & !(X out:freq10_1) & !(X out:freq10_2) & (X out:freq10_3)) ) &
( (!(!out:freq10_0 & !out:freq10_1 & !out:freq10_2 & out:freq10_3) & X in:light10) -> (!(X out:freq10_0) & !(X out:freq10_1) & !(X out:freq10_2) & !(X out:freq10_3)) ) &
( ((!out:freq10_0 & !out:freq10_1 & !out:freq10_2 & !out:freq10_3) & !(X in:light10)) -> ((X out:freq10_0) & !(X out:freq10_1) & !(X out:freq10_2) & !(X out:freq10_3)) ) &
( ((out:freq10_0 & !out:freq10_1 & !out:freq10_2 & !out:freq10_3) & !(X in:light10)) -> (!(X out:freq10_0) & (X out:freq10_1) & !(X out:freq10_2) & !(X out:freq10_3)) ) &
( ((!out:freq10_0 & out:freq10_1 & !out:freq10_2 & !out:freq10_3) & !(X in:light10)) -> ((X out:freq10_0) & (X out:freq10_1) & !(X out:freq10_2) & !(X out:freq10_3)) ) &
( ((out:freq10_0 & out:freq10_1 & !out:freq10_2 & !out:freq10_3) & !(X in:light10)) -> (!(X out:freq10_0) & !(X out:freq10_1) & (X out:freq10_2) & !(X out:freq10_3)) ) &
( ((!out:freq10_0 & !out:freq10_1 & out:freq10_2 & !out:freq10_3) & !(X in:light10)) -> ((X out:freq10_0) & !(X out:freq10_1) & (X out:freq10_2) & !(X out:freq10_3)) ) &
( ((out:freq10_0 & !out:freq10_1 & out:freq10_2 & !out:freq10_3) & !(X in:light10)) -> (!(X out:freq10_0) & (X out:freq10_1) & (X out:freq10_2) & !(X out:freq10_3)) ) &
( ((!out:freq10_0 & out:freq10_1 & out:freq10_2 & !out:freq10_3) & !(X in:light10)) -> ((X out:freq10_0) & (X out:freq10_1) & (X out:freq10_2) & !(X out:freq10_3)) ) &
( ((out:freq10_0 & out:freq10_1 & out:freq10_2 & !out:freq10_3) & !(X in:light10)) -> (!(X out:freq10_0) & !(X out:freq10_1) & !(X out:freq10_2) & (X out:freq10_3)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
(GF(in:light6) ->  GF(out:light6)) &
(GF(in:light7) ->  GF(out:light7)) &
(GF(in:light8) ->  GF(out:light8)) &
(GF(in:light9) ->  GF(out:light9)) &
(GF(in:light10) ->  GF(out:light10)) &
( GF(!(!in:freq1_0 & !in:freq1_1 & !in:freq1_2 & in:freq1_3)) ->  GF(!(!out:freq1_0 & !out:freq1_1 & !out:freq1_2 & out:freq1_3)) ) &
( GF(!(!in:freq2_0 & !in:freq2_1 & !in:freq2_2 & in:freq2_3)) ->  GF(!(!out:freq2_0 & !out:freq2_1 & !out:freq2_2 & out:freq2_3)) ) &
( GF(!(!in:freq3_0 & !in:freq3_1 & !in:freq3_2 & in:freq3_3)) ->  GF(!(!out:freq3_0 & !out:freq3_1 & !out:freq3_2 & out:freq3_3)) ) &
( GF(!(!in:freq4_0 & !in:freq4_1 & !in:freq4_2 & in:freq4_3)) ->  GF(!(!out:freq4_0 & !out:freq4_1 & !out:freq4_2 & out:freq4_3)) ) &
( GF(!(!in:freq5_0 & !in:freq5_1 & !in:freq5_2 & in:freq5_3)) ->  GF(!(!out:freq5_0 & !out:freq5_1 & !out:freq5_2 & out:freq5_3)) ) &
( GF(!(!in:freq6_0 & !in:freq6_1 & !in:freq6_2 & in:freq6_3)) ->  GF(!(!out:freq6_0 & !out:freq6_1 & !out:freq6_2 & out:freq6_3)) ) &
( GF(!(!in:freq7_0 & !in:freq7_1 & !in:freq7_2 & in:freq7_3)) ->  GF(!(!out:freq7_0 & !out:freq7_1 & !out:freq7_2 & out:freq7_3)) ) &
( GF(!(!in:freq8_0 & !in:freq8_1 & !in:freq8_2 & in:freq8_3)) ->  GF(!(!out:freq8_0 & !out:freq8_1 & !out:freq8_2 & out:freq8_3)) ) &
( GF(!(!in:freq9_0 & !in:freq9_1 & !in:freq9_2 & in:freq9_3)) ->  GF(!(!out:freq9_0 & !out:freq9_1 & !out:freq9_2 & out:freq9_3)) ) &
( GF(!(!in:freq10_0 & !in:freq10_1 & !in:freq10_2 & in:freq10_3)) ->  GF(!(!out:freq10_0 & !out:freq10_1 & !out:freq10_2 & out:freq10_3)) ) 


==> tl/traffic_lights_10,9_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & !in:light6 & !in:light7 & !in:light8 & !in:light9 & !in:light10 & 
in:freq1_0 & !in:freq1_1 & !in:freq1_2 & !in:freq1_3 &
in:freq2_0 & !in:freq2_1 & !in:freq2_2 & !in:freq2_3 &
in:freq3_0 & !in:freq3_1 & !in:freq3_2 & !in:freq3_3 &
in:freq4_0 & !in:freq4_1 & !in:freq4_2 & !in:freq4_3 &
in:freq5_0 & !in:freq5_1 & !in:freq5_2 & !in:freq5_3 &
in:freq6_0 & !in:freq6_1 & !in:freq6_2 & !in:freq6_3 &
in:freq7_0 & !in:freq7_1 & !in:freq7_2 & !in:freq7_3 &
in:freq8_0 & !in:freq8_1 & !in:freq8_2 & !in:freq8_3 &
in:freq9_0 & !in:freq9_1 & !in:freq9_2 & !in:freq9_3 &
in:freq10_0 & !in:freq10_1 & !in:freq10_2 & !in:freq10_3)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & !out:light6 & !out:light7 & !out:light8 & !out:light9 & !out:light10 & 
out:freq1_0 & !out:freq1_1 & !out:freq1_2 & !out:freq1_3 &
out:freq2_0 & !out:freq2_1 & !out:freq2_2 & !out:freq2_3 &
out:freq3_0 & !out:freq3_1 & !out:freq3_2 & !out:freq3_3 &
out:freq4_0 & !out:freq4_1 & !out:freq4_2 & !out:freq4_3 &
out:freq5_0 & !out:freq5_1 & !out:freq5_2 & !out:freq5_3 &
out:freq6_0 & !out:freq6_1 & !out:freq6_2 & !out:freq6_3 &
out:freq7_0 & !out:freq7_1 & !out:freq7_2 & !out:freq7_3 &
out:freq8_0 & !out:freq8_1 & !out:freq8_2 & !out:freq8_3 &
out:freq9_0 & !out:freq9_1 & !out:freq9_2 & !out:freq9_3 &
out:freq10_0 & !out:freq10_1 & !out:freq10_2 & !out:freq10_3)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & (!in:light1 | !in:light6) & (!in:light1 | !in:light7) & (!in:light1 | !in:light8) & (!in:light1 | !in:light9) & (!in:light1 | !in:light10) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & (!in:light2 | !in:light6) & (!in:light2 | !in:light7) & (!in:light2 | !in:light8) & (!in:light2 | !in:light9) & (!in:light2 | !in:light10) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & (!in:light3 | !in:light6) & (!in:light3 | !in:light7) & (!in:light3 | !in:light8) & (!in:light3 | !in:light9) & (!in:light3 | !in:light10) & 
(!in:light4 | !in:light5) & (!in:light4 | !in:light6) & (!in:light4 | !in:light7) & (!in:light4 | !in:light8) & (!in:light4 | !in:light9) & (!in:light4 | !in:light10) & 
(!in:light5 | !in:light6) & (!in:light5 | !in:light7) & (!in:light5 | !in:light8) & (!in:light5 | !in:light9) & (!in:light5 | !in:light10) & 
(!in:light6 | !in:light7) & (!in:light6 | !in:light8) & (!in:light6 | !in:light9) & (!in:light6 | !in:light10) & 
(!in:light7 | !in:light8) & (!in:light7 | !in:light9) & (!in:light7 | !in:light10) & 
(!in:light8 | !in:light9) & (!in:light8 | !in:light10) & 
(!in:light9 | !in:light10) & 

( (in:freq1_0 & !in:freq1_1 & !in:freq1_2 & in:freq1_3) -> ((X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2) & (X in:freq1_3)) ) &
( (!(in:freq1_0 & !in:freq1_1 & !in:freq1_2 & in:freq1_3) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2) & !(X in:freq1_3)) ) &
( ((!in:freq1_0 & !in:freq1_1 & !in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2) & !(X in:freq1_3)) ) &
( ((in:freq1_0 & !in:freq1_1 & !in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2) & !(X in:freq1_3)) ) &
( ((!in:freq1_0 & in:freq1_1 & !in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2) & !(X in:freq1_3)) ) &
( ((in:freq1_0 & in:freq1_1 & !in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> (!(X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2) & !(X in:freq1_3)) ) &
( ((!in:freq1_0 & !in:freq1_1 & in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2) & !(X in:freq1_3)) ) &
( ((in:freq1_0 & !in:freq1_1 & in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & (X in:freq1_2) & !(X in:freq1_3)) ) &
( ((!in:freq1_0 & in:freq1_1 & in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & (X in:freq1_2) & !(X in:freq1_3)) ) &
( ((in:freq1_0 & in:freq1_1 & in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2) & (X in:freq1_3)) ) &
( ((!in:freq1_0 & !in:freq1_1 & !in:freq1_2 & in:freq1_3) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2) & (X in:freq1_3)) ) &

( (in:freq2_0 & !in:freq2_1 & !in:freq2_2 & in:freq2_3) -> ((X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2) & (X in:freq2_3)) ) &
( (!(in:freq2_0 & !in:freq2_1 & !in:freq2_2 & in:freq2_3) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2) & !(X in:freq2_3)) ) &
( ((!in:freq2_0 & !in:freq2_1 & !in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2) & !(X in:freq2_3)) ) &
( ((in:freq2_0 & !in:freq2_1 & !in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2) & !(X in:freq2_3)) ) &
( ((!in:freq2_0 & in:freq2_1 & !in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2) & !(X in:freq2_3)) ) &
( ((in:freq2_0 & in:freq2_1 & !in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> (!(X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2) & !(X in:freq2_3)) ) &
( ((!in:freq2_0 & !in:freq2_1 & in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2) & !(X in:freq2_3)) ) &
( ((in:freq2_0 & !in:freq2_1 & in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & (X in:freq2_2) & !(X in:freq2_3)) ) &
( ((!in:freq2_0 & in:freq2_1 & in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & (X in:freq2_2) & !(X in:freq2_3)) ) &
( ((in:freq2_0 & in:freq2_1 & in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2) & (X in:freq2_3)) ) &
( ((!in:freq2_0 & !in:freq2_1 & !in:freq2_2 & in:freq2_3) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2) & (X in:freq2_3)) ) &

( (in:freq3_0 & !in:freq3_1 & !in:freq3_2 & in:freq3_3) -> ((X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2) & (X in:freq3_3)) ) &
( (!(in:freq3_0 & !in:freq3_1 & !in:freq3_2 & in:freq3_3) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2) & !(X in:freq3_3)) ) &
( ((!in:freq3_0 & !in:freq3_1 & !in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2) & !(X in:freq3_3)) ) &
( ((in:freq3_0 & !in:freq3_1 & !in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2) & !(X in:freq3_3)) ) &
( ((!in:freq3_0 & in:freq3_1 & !in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2) & !(X in:freq3_3)) ) &
( ((in:freq3_0 & in:freq3_1 & !in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> (!(X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2) & !(X in:freq3_3)) ) &
( ((!in:freq3_0 & !in:freq3_1 & in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2) & !(X in:freq3_3)) ) &
( ((in:freq3_0 & !in:freq3_1 & in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & (X in:freq3_2) & !(X in:freq3_3)) ) &
( ((!in:freq3_0 & in:freq3_1 & in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & (X in:freq3_2) & !(X in:freq3_3)) ) &
( ((in:freq3_0 & in:freq3_1 & in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2) & (X in:freq3_3)) ) &
( ((!in:freq3_0 & !in:freq3_1 & !in:freq3_2 & in:freq3_3) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2) & (X in:freq3_3)) ) &

( (in:freq4_0 & !in:freq4_1 & !in:freq4_2 & in:freq4_3) -> ((X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2) & (X in:freq4_3)) ) &
( (!(in:freq4_0 & !in:freq4_1 & !in:freq4_2 & in:freq4_3) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2) & !(X in:freq4_3)) ) &
( ((!in:freq4_0 & !in:freq4_1 & !in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2) & !(X in:freq4_3)) ) &
( ((in:freq4_0 & !in:freq4_1 & !in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2) & !(X in:freq4_3)) ) &
( ((!in:freq4_0 & in:freq4_1 & !in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2) & !(X in:freq4_3)) ) &
( ((in:freq4_0 & in:freq4_1 & !in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> (!(X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2) & !(X in:freq4_3)) ) &
( ((!in:freq4_0 & !in:freq4_1 & in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2) & !(X in:freq4_3)) ) &
( ((in:freq4_0 & !in:freq4_1 & in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & (X in:freq4_2) & !(X in:freq4_3)) ) &
( ((!in:freq4_0 & in:freq4_1 & in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & (X in:freq4_2) & !(X in:freq4_3)) ) &
( ((in:freq4_0 & in:freq4_1 & in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2) & (X in:freq4_3)) ) &
( ((!in:freq4_0 & !in:freq4_1 & !in:freq4_2 & in:freq4_3) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2) & (X in:freq4_3)) ) &

( (in:freq5_0 & !in:freq5_1 & !in:freq5_2 & in:freq5_3) -> ((X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2) & (X in:freq5_3)) ) &
( (!(in:freq5_0 & !in:freq5_1 & !in:freq5_2 & in:freq5_3) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2) & !(X in:freq5_3)) ) &
( ((!in:freq5_0 & !in:freq5_1 & !in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2) & !(X in:freq5_3)) ) &
( ((in:freq5_0 & !in:freq5_1 & !in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2) & !(X in:freq5_3)) ) &
( ((!in:freq5_0 & in:freq5_1 & !in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2) & !(X in:freq5_3)) ) &
( ((in:freq5_0 & in:freq5_1 & !in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> (!(X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2) & !(X in:freq5_3)) ) &
( ((!in:freq5_0 & !in:freq5_1 & in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2) & !(X in:freq5_3)) ) &
( ((in:freq5_0 & !in:freq5_1 & in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & (X in:freq5_2) & !(X in:freq5_3)) ) &
( ((!in:freq5_0 & in:freq5_1 & in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & (X in:freq5_2) & !(X in:freq5_3)) ) &
( ((in:freq5_0 & in:freq5_1 & in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> (!(X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2) & (X in:freq5_3)) ) &
( ((!in:freq5_0 & !in:freq5_1 & !in:freq5_2 & in:freq5_3) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2) & (X in:freq5_3)) ) &

( (in:freq6_0 & !in:freq6_1 & !in:freq6_2 & in:freq6_3) -> ((X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2) & (X in:freq6_3)) ) &
( (!(in:freq6_0 & !in:freq6_1 & !in:freq6_2 & in:freq6_3) & X in:light6) -> (!(X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2) & !(X in:freq6_3)) ) &
( ((!in:freq6_0 & !in:freq6_1 & !in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2) & !(X in:freq6_3)) ) &
( ((in:freq6_0 & !in:freq6_1 & !in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2) & !(X in:freq6_3)) ) &
( ((!in:freq6_0 & in:freq6_1 & !in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2) & !(X in:freq6_3)) ) &
( ((in:freq6_0 & in:freq6_1 & !in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> (!(X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2) & !(X in:freq6_3)) ) &
( ((!in:freq6_0 & !in:freq6_1 & in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2) & !(X in:freq6_3)) ) &
( ((in:freq6_0 & !in:freq6_1 & in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & (X in:freq6_2) & !(X in:freq6_3)) ) &
( ((!in:freq6_0 & in:freq6_1 & in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1) & (X in:freq6_2) & !(X in:freq6_3)) ) &
( ((in:freq6_0 & in:freq6_1 & in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> (!(X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2) & (X in:freq6_3)) ) &
( ((!in:freq6_0 & !in:freq6_1 & !in:freq6_2 & in:freq6_3) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2) & (X in:freq6_3)) ) &

( (in:freq7_0 & !in:freq7_1 & !in:freq7_2 & in:freq7_3) -> ((X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2) & (X in:freq7_3)) ) &
( (!(in:freq7_0 & !in:freq7_1 & !in:freq7_2 & in:freq7_3) & X in:light7) -> (!(X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2) & !(X in:freq7_3)) ) &
( ((!in:freq7_0 & !in:freq7_1 & !in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2) & !(X in:freq7_3)) ) &
( ((in:freq7_0 & !in:freq7_1 & !in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2) & !(X in:freq7_3)) ) &
( ((!in:freq7_0 & in:freq7_1 & !in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> ((X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2) & !(X in:freq7_3)) ) &
( ((in:freq7_0 & in:freq7_1 & !in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> (!(X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2) & !(X in:freq7_3)) ) &
( ((!in:freq7_0 & !in:freq7_1 & in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2) & !(X in:freq7_3)) ) &
( ((in:freq7_0 & !in:freq7_1 & in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & (X in:freq7_2) & !(X in:freq7_3)) ) &
( ((!in:freq7_0 & in:freq7_1 & in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> ((X in:freq7_0) & (X in:freq7_1) & (X in:freq7_2) & !(X in:freq7_3)) ) &
( ((in:freq7_0 & in:freq7_1 & in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> (!(X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2) & (X in:freq7_3)) ) &
( ((!in:freq7_0 & !in:freq7_1 & !in:freq7_2 & in:freq7_3) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2) & (X in:freq7_3)) ) &

( (in:freq8_0 & !in:freq8_1 & !in:freq8_2 & in:freq8_3) -> ((X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2) & (X in:freq8_3)) ) &
( (!(in:freq8_0 & !in:freq8_1 & !in:freq8_2 & in:freq8_3) & X in:light8) -> (!(X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2) & !(X in:freq8_3)) ) &
( ((!in:freq8_0 & !in:freq8_1 & !in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2) & !(X in:freq8_3)) ) &
( ((in:freq8_0 & !in:freq8_1 & !in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2) & !(X in:freq8_3)) ) &
( ((!in:freq8_0 & in:freq8_1 & !in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> ((X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2) & !(X in:freq8_3)) ) &
( ((in:freq8_0 & in:freq8_1 & !in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> (!(X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2) & !(X in:freq8_3)) ) &
( ((!in:freq8_0 & !in:freq8_1 & in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2) & !(X in:freq8_3)) ) &
( ((in:freq8_0 & !in:freq8_1 & in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1) & (X in:freq8_2) & !(X in:freq8_3)) ) &
( ((!in:freq8_0 & in:freq8_1 & in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> ((X in:freq8_0) & (X in:freq8_1) & (X in:freq8_2) & !(X in:freq8_3)) ) &
( ((in:freq8_0 & in:freq8_1 & in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> (!(X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2) & (X in:freq8_3)) ) &
( ((!in:freq8_0 & !in:freq8_1 & !in:freq8_2 & in:freq8_3) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2) & (X in:freq8_3)) ) &

( (in:freq9_0 & !in:freq9_1 & !in:freq9_2 & in:freq9_3) -> ((X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2) & (X in:freq9_3)) ) &
( (!(in:freq9_0 & !in:freq9_1 & !in:freq9_2 & in:freq9_3) & X in:light9) -> (!(X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2) & !(X in:freq9_3)) ) &
( ((!in:freq9_0 & !in:freq9_1 & !in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> ((X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2) & !(X in:freq9_3)) ) &
( ((in:freq9_0 & !in:freq9_1 & !in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> (!(X in:freq9_0) & (X in:freq9_1) & !(X in:freq9_2) & !(X in:freq9_3)) ) &
( ((!in:freq9_0 & in:freq9_1 & !in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> ((X in:freq9_0) & (X in:freq9_1) & !(X in:freq9_2) & !(X in:freq9_3)) ) &
( ((in:freq9_0 & in:freq9_1 & !in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> (!(X in:freq9_0) & !(X in:freq9_1) & (X in:freq9_2) & !(X in:freq9_3)) ) &
( ((!in:freq9_0 & !in:freq9_1 & in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> ((X in:freq9_0) & !(X in:freq9_1) & (X in:freq9_2) & !(X in:freq9_3)) ) &
( ((in:freq9_0 & !in:freq9_1 & in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> (!(X in:freq9_0) & (X in:freq9_1) & (X in:freq9_2) & !(X in:freq9_3)) ) &
( ((!in:freq9_0 & in:freq9_1 & in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> ((X in:freq9_0) & (X in:freq9_1) & (X in:freq9_2) & !(X in:freq9_3)) ) &
( ((in:freq9_0 & in:freq9_1 & in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> (!(X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2) & (X in:freq9_3)) ) &
( ((!in:freq9_0 & !in:freq9_1 & !in:freq9_2 & in:freq9_3) & !(X in:light9)) -> ((X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2) & (X in:freq9_3)) ) &

( (in:freq10_0 & !in:freq10_1 & !in:freq10_2 & in:freq10_3) -> ((X in:freq10_0) & !(X in:freq10_1) & !(X in:freq10_2) & (X in:freq10_3)) ) &
( (!(in:freq10_0 & !in:freq10_1 & !in:freq10_2 & in:freq10_3) & X in:light10) -> (!(X in:freq10_0) & !(X in:freq10_1) & !(X in:freq10_2) & !(X in:freq10_3)) ) &
( ((!in:freq10_0 & !in:freq10_1 & !in:freq10_2 & !in:freq10_3) & !(X in:light10)) -> ((X in:freq10_0) & !(X in:freq10_1) & !(X in:freq10_2) & !(X in:freq10_3)) ) &
( ((in:freq10_0 & !in:freq10_1 & !in:freq10_2 & !in:freq10_3) & !(X in:light10)) -> (!(X in:freq10_0) & (X in:freq10_1) & !(X in:freq10_2) & !(X in:freq10_3)) ) &
( ((!in:freq10_0 & in:freq10_1 & !in:freq10_2 & !in:freq10_3) & !(X in:light10)) -> ((X in:freq10_0) & (X in:freq10_1) & !(X in:freq10_2) & !(X in:freq10_3)) ) &
( ((in:freq10_0 & in:freq10_1 & !in:freq10_2 & !in:freq10_3) & !(X in:light10)) -> (!(X in:freq10_0) & !(X in:freq10_1) & (X in:freq10_2) & !(X in:freq10_3)) ) &
( ((!in:freq10_0 & !in:freq10_1 & in:freq10_2 & !in:freq10_3) & !(X in:light10)) -> ((X in:freq10_0) & !(X in:freq10_1) & (X in:freq10_2) & !(X in:freq10_3)) ) &
( ((in:freq10_0 & !in:freq10_1 & in:freq10_2 & !in:freq10_3) & !(X in:light10)) -> (!(X in:freq10_0) & (X in:freq10_1) & (X in:freq10_2) & !(X in:freq10_3)) ) &
( ((!in:freq10_0 & in:freq10_1 & in:freq10_2 & !in:freq10_3) & !(X in:light10)) -> ((X in:freq10_0) & (X in:freq10_1) & (X in:freq10_2) & !(X in:freq10_3)) ) &
( ((in:freq10_0 & in:freq10_1 & in:freq10_2 & !in:freq10_3) & !(X in:light10)) -> (!(X in:freq10_0) & !(X in:freq10_1) & !(X in:freq10_2) & (X in:freq10_3)) ) &
( ((!in:freq10_0 & !in:freq10_1 & !in:freq10_2 & in:freq10_3) & !(X in:light10)) -> ((X in:freq10_0) & !(X in:freq10_1) & !(X in:freq10_2) & (X in:freq10_3)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & (!out:light3 | !out:light6) & (!out:light4 | !out:light6) & 
(!out:light5 | !out:light6) & (!out:light5 | !out:light7) & (!out:light6 | !out:light7) & (!out:light5 | !out:light8) & (!out:light6 | !out:light8) & 
(!out:light7 | !out:light8) & (!out:light7 | !out:light9) & (!out:light8 | !out:light9) & (!out:light7 | !out:light10) & (!out:light8 | !out:light10) & 
(!out:light9 | !out:light10) & 

( (out:freq1_0 & !out:freq1_1 & !out:freq1_2 & out:freq1_3) -> ((X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2) & (X out:freq1_3)) ) &
( (!(out:freq1_0 & !out:freq1_1 & !out:freq1_2 & out:freq1_3) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2) & !(X out:freq1_3)) ) &
( ((!out:freq1_0 & !out:freq1_1 & !out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2) & !(X out:freq1_3)) ) &
( ((out:freq1_0 & !out:freq1_1 & !out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2) & !(X out:freq1_3)) ) &
( ((!out:freq1_0 & out:freq1_1 & !out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2) & !(X out:freq1_3)) ) &
( ((out:freq1_0 & out:freq1_1 & !out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> (!(X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2) & !(X out:freq1_3)) ) &
( ((!out:freq1_0 & !out:freq1_1 & out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2) & !(X out:freq1_3)) ) &
( ((out:freq1_0 & !out:freq1_1 & out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & (X out:freq1_2) & !(X out:freq1_3)) ) &
( ((!out:freq1_0 & out:freq1_1 & out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & (X out:freq1_2) & !(X out:freq1_3)) ) &
( ((out:freq1_0 & out:freq1_1 & out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2) & (X out:freq1_3)) ) &
( ((!out:freq1_0 & !out:freq1_1 & !out:freq1_2 & out:freq1_3) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2) & (X out:freq1_3)) ) &

( (out:freq2_0 & !out:freq2_1 & !out:freq2_2 & out:freq2_3) -> ((X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2) & (X out:freq2_3)) ) &
( (!(out:freq2_0 & !out:freq2_1 & !out:freq2_2 & out:freq2_3) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2) & !(X out:freq2_3)) ) &
( ((!out:freq2_0 & !out:freq2_1 & !out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2) & !(X out:freq2_3)) ) &
( ((out:freq2_0 & !out:freq2_1 & !out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2) & !(X out:freq2_3)) ) &
( ((!out:freq2_0 & out:freq2_1 & !out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2) & !(X out:freq2_3)) ) &
( ((out:freq2_0 & out:freq2_1 & !out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> (!(X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2) & !(X out:freq2_3)) ) &
( ((!out:freq2_0 & !out:freq2_1 & out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2) & !(X out:freq2_3)) ) &
( ((out:freq2_0 & !out:freq2_1 & out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & (X out:freq2_2) & !(X out:freq2_3)) ) &
( ((!out:freq2_0 & out:freq2_1 & out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & (X out:freq2_2) & !(X out:freq2_3)) ) &
( ((out:freq2_0 & out:freq2_1 & out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2) & (X out:freq2_3)) ) &
( ((!out:freq2_0 & !out:freq2_1 & !out:freq2_2 & out:freq2_3) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2) & (X out:freq2_3)) ) &

( (out:freq3_0 & !out:freq3_1 & !out:freq3_2 & out:freq3_3) -> ((X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2) & (X out:freq3_3)) ) &
( (!(out:freq3_0 & !out:freq3_1 & !out:freq3_2 & out:freq3_3) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2) & !(X out:freq3_3)) ) &
( ((!out:freq3_0 & !out:freq3_1 & !out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2) & !(X out:freq3_3)) ) &
( ((out:freq3_0 & !out:freq3_1 & !out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2) & !(X out:freq3_3)) ) &
( ((!out:freq3_0 & out:freq3_1 & !out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2) & !(X out:freq3_3)) ) &
( ((out:freq3_0 & out:freq3_1 & !out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> (!(X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2) & !(X out:freq3_3)) ) &
( ((!out:freq3_0 & !out:freq3_1 & out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2) & !(X out:freq3_3)) ) &
( ((out:freq3_0 & !out:freq3_1 & out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & (X out:freq3_2) & !(X out:freq3_3)) ) &
( ((!out:freq3_0 & out:freq3_1 & out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & (X out:freq3_2) & !(X out:freq3_3)) ) &
( ((out:freq3_0 & out:freq3_1 & out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2) & (X out:freq3_3)) ) &
( ((!out:freq3_0 & !out:freq3_1 & !out:freq3_2 & out:freq3_3) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2) & (X out:freq3_3)) ) &

( (out:freq4_0 & !out:freq4_1 & !out:freq4_2 & out:freq4_3) -> ((X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2) & (X out:freq4_3)) ) &
( (!(out:freq4_0 & !out:freq4_1 & !out:freq4_2 & out:freq4_3) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2) & !(X out:freq4_3)) ) &
( ((!out:freq4_0 & !out:freq4_1 & !out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2) & !(X out:freq4_3)) ) &
( ((out:freq4_0 & !out:freq4_1 & !out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2) & !(X out:freq4_3)) ) &
( ((!out:freq4_0 & out:freq4_1 & !out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2) & !(X out:freq4_3)) ) &
( ((out:freq4_0 & out:freq4_1 & !out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> (!(X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2) & !(X out:freq4_3)) ) &
( ((!out:freq4_0 & !out:freq4_1 & out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2) & !(X out:freq4_3)) ) &
( ((out:freq4_0 & !out:freq4_1 & out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & (X out:freq4_2) & !(X out:freq4_3)) ) &
( ((!out:freq4_0 & out:freq4_1 & out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & (X out:freq4_2) & !(X out:freq4_3)) ) &
( ((out:freq4_0 & out:freq4_1 & out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2) & (X out:freq4_3)) ) &
( ((!out:freq4_0 & !out:freq4_1 & !out:freq4_2 & out:freq4_3) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2) & (X out:freq4_3)) ) &

( (out:freq5_0 & !out:freq5_1 & !out:freq5_2 & out:freq5_3) -> ((X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2) & (X out:freq5_3)) ) &
( (!(out:freq5_0 & !out:freq5_1 & !out:freq5_2 & out:freq5_3) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2) & !(X out:freq5_3)) ) &
( ((!out:freq5_0 & !out:freq5_1 & !out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2) & !(X out:freq5_3)) ) &
( ((out:freq5_0 & !out:freq5_1 & !out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2) & !(X out:freq5_3)) ) &
( ((!out:freq5_0 & out:freq5_1 & !out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2) & !(X out:freq5_3)) ) &
( ((out:freq5_0 & out:freq5_1 & !out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> (!(X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2) & !(X out:freq5_3)) ) &
( ((!out:freq5_0 & !out:freq5_1 & out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2) & !(X out:freq5_3)) ) &
( ((out:freq5_0 & !out:freq5_1 & out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & (X out:freq5_2) & !(X out:freq5_3)) ) &
( ((!out:freq5_0 & out:freq5_1 & out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & (X out:freq5_2) & !(X out:freq5_3)) ) &
( ((out:freq5_0 & out:freq5_1 & out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> (!(X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2) & (X out:freq5_3)) ) &
( ((!out:freq5_0 & !out:freq5_1 & !out:freq5_2 & out:freq5_3) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2) & (X out:freq5_3)) ) &

( (out:freq6_0 & !out:freq6_1 & !out:freq6_2 & out:freq6_3) -> ((X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2) & (X out:freq6_3)) ) &
( (!(out:freq6_0 & !out:freq6_1 & !out:freq6_2 & out:freq6_3) & X in:light6) -> (!(X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2) & !(X out:freq6_3)) ) &
( ((!out:freq6_0 & !out:freq6_1 & !out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2) & !(X out:freq6_3)) ) &
( ((out:freq6_0 & !out:freq6_1 & !out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2) & !(X out:freq6_3)) ) &
( ((!out:freq6_0 & out:freq6_1 & !out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2) & !(X out:freq6_3)) ) &
( ((out:freq6_0 & out:freq6_1 & !out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> (!(X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2) & !(X out:freq6_3)) ) &
( ((!out:freq6_0 & !out:freq6_1 & out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2) & !(X out:freq6_3)) ) &
( ((out:freq6_0 & !out:freq6_1 & out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & (X out:freq6_2) & !(X out:freq6_3)) ) &
( ((!out:freq6_0 & out:freq6_1 & out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1) & (X out:freq6_2) & !(X out:freq6_3)) ) &
( ((out:freq6_0 & out:freq6_1 & out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> (!(X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2) & (X out:freq6_3)) ) &
( ((!out:freq6_0 & !out:freq6_1 & !out:freq6_2 & out:freq6_3) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2) & (X out:freq6_3)) ) &

( (out:freq7_0 & !out:freq7_1 & !out:freq7_2 & out:freq7_3) -> ((X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2) & (X out:freq7_3)) ) &
( (!(out:freq7_0 & !out:freq7_1 & !out:freq7_2 & out:freq7_3) & X in:light7) -> (!(X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2) & !(X out:freq7_3)) ) &
( ((!out:freq7_0 & !out:freq7_1 & !out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2) & !(X out:freq7_3)) ) &
( ((out:freq7_0 & !out:freq7_1 & !out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2) & !(X out:freq7_3)) ) &
( ((!out:freq7_0 & out:freq7_1 & !out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> ((X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2) & !(X out:freq7_3)) ) &
( ((out:freq7_0 & out:freq7_1 & !out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> (!(X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2) & !(X out:freq7_3)) ) &
( ((!out:freq7_0 & !out:freq7_1 & out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2) & !(X out:freq7_3)) ) &
( ((out:freq7_0 & !out:freq7_1 & out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & (X out:freq7_2) & !(X out:freq7_3)) ) &
( ((!out:freq7_0 & out:freq7_1 & out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> ((X out:freq7_0) & (X out:freq7_1) & (X out:freq7_2) & !(X out:freq7_3)) ) &
( ((out:freq7_0 & out:freq7_1 & out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> (!(X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2) & (X out:freq7_3)) ) &
( ((!out:freq7_0 & !out:freq7_1 & !out:freq7_2 & out:freq7_3) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2) & (X out:freq7_3)) ) &

( (out:freq8_0 & !out:freq8_1 & !out:freq8_2 & out:freq8_3) -> ((X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2) & (X out:freq8_3)) ) &
( (!(out:freq8_0 & !out:freq8_1 & !out:freq8_2 & out:freq8_3) & X in:light8) -> (!(X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2) & !(X out:freq8_3)) ) &
( ((!out:freq8_0 & !out:freq8_1 & !out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2) & !(X out:freq8_3)) ) &
( ((out:freq8_0 & !out:freq8_1 & !out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2) & !(X out:freq8_3)) ) &
( ((!out:freq8_0 & out:freq8_1 & !out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> ((X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2) & !(X out:freq8_3)) ) &
( ((out:freq8_0 & out:freq8_1 & !out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> (!(X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2) & !(X out:freq8_3)) ) &
( ((!out:freq8_0 & !out:freq8_1 & out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2) & !(X out:freq8_3)) ) &
( ((out:freq8_0 & !out:freq8_1 & out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1) & (X out:freq8_2) & !(X out:freq8_3)) ) &
( ((!out:freq8_0 & out:freq8_1 & out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> ((X out:freq8_0) & (X out:freq8_1) & (X out:freq8_2) & !(X out:freq8_3)) ) &
( ((out:freq8_0 & out:freq8_1 & out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> (!(X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2) & (X out:freq8_3)) ) &
( ((!out:freq8_0 & !out:freq8_1 & !out:freq8_2 & out:freq8_3) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2) & (X out:freq8_3)) ) &

( (out:freq9_0 & !out:freq9_1 & !out:freq9_2 & out:freq9_3) -> ((X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2) & (X out:freq9_3)) ) &
( (!(out:freq9_0 & !out:freq9_1 & !out:freq9_2 & out:freq9_3) & X in:light9) -> (!(X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2) & !(X out:freq9_3)) ) &
( ((!out:freq9_0 & !out:freq9_1 & !out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> ((X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2) & !(X out:freq9_3)) ) &
( ((out:freq9_0 & !out:freq9_1 & !out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> (!(X out:freq9_0) & (X out:freq9_1) & !(X out:freq9_2) & !(X out:freq9_3)) ) &
( ((!out:freq9_0 & out:freq9_1 & !out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> ((X out:freq9_0) & (X out:freq9_1) & !(X out:freq9_2) & !(X out:freq9_3)) ) &
( ((out:freq9_0 & out:freq9_1 & !out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> (!(X out:freq9_0) & !(X out:freq9_1) & (X out:freq9_2) & !(X out:freq9_3)) ) &
( ((!out:freq9_0 & !out:freq9_1 & out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> ((X out:freq9_0) & !(X out:freq9_1) & (X out:freq9_2) & !(X out:freq9_3)) ) &
( ((out:freq9_0 & !out:freq9_1 & out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> (!(X out:freq9_0) & (X out:freq9_1) & (X out:freq9_2) & !(X out:freq9_3)) ) &
( ((!out:freq9_0 & out:freq9_1 & out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> ((X out:freq9_0) & (X out:freq9_1) & (X out:freq9_2) & !(X out:freq9_3)) ) &
( ((out:freq9_0 & out:freq9_1 & out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> (!(X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2) & (X out:freq9_3)) ) &
( ((!out:freq9_0 & !out:freq9_1 & !out:freq9_2 & out:freq9_3) & !(X in:light9)) -> ((X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2) & (X out:freq9_3)) ) &

( (out:freq10_0 & !out:freq10_1 & !out:freq10_2 & out:freq10_3) -> ((X out:freq10_0) & !(X out:freq10_1) & !(X out:freq10_2) & (X out:freq10_3)) ) &
( (!(out:freq10_0 & !out:freq10_1 & !out:freq10_2 & out:freq10_3) & X in:light10) -> (!(X out:freq10_0) & !(X out:freq10_1) & !(X out:freq10_2) & !(X out:freq10_3)) ) &
( ((!out:freq10_0 & !out:freq10_1 & !out:freq10_2 & !out:freq10_3) & !(X in:light10)) -> ((X out:freq10_0) & !(X out:freq10_1) & !(X out:freq10_2) & !(X out:freq10_3)) ) &
( ((out:freq10_0 & !out:freq10_1 & !out:freq10_2 & !out:freq10_3) & !(X in:light10)) -> (!(X out:freq10_0) & (X out:freq10_1) & !(X out:freq10_2) & !(X out:freq10_3)) ) &
( ((!out:freq10_0 & out:freq10_1 & !out:freq10_2 & !out:freq10_3) & !(X in:light10)) -> ((X out:freq10_0) & (X out:freq10_1) & !(X out:freq10_2) & !(X out:freq10_3)) ) &
( ((out:freq10_0 & out:freq10_1 & !out:freq10_2 & !out:freq10_3) & !(X in:light10)) -> (!(X out:freq10_0) & !(X out:freq10_1) & (X out:freq10_2) & !(X out:freq10_3)) ) &
( ((!out:freq10_0 & !out:freq10_1 & out:freq10_2 & !out:freq10_3) & !(X in:light10)) -> ((X out:freq10_0) & !(X out:freq10_1) & (X out:freq10_2) & !(X out:freq10_3)) ) &
( ((out:freq10_0 & !out:freq10_1 & out:freq10_2 & !out:freq10_3) & !(X in:light10)) -> (!(X out:freq10_0) & (X out:freq10_1) & (X out:freq10_2) & !(X out:freq10_3)) ) &
( ((!out:freq10_0 & out:freq10_1 & out:freq10_2 & !out:freq10_3) & !(X in:light10)) -> ((X out:freq10_0) & (X out:freq10_1) & (X out:freq10_2) & !(X out:freq10_3)) ) &
( ((out:freq10_0 & out:freq10_1 & out:freq10_2 & !out:freq10_3) & !(X in:light10)) -> (!(X out:freq10_0) & !(X out:freq10_1) & !(X out:freq10_2) & (X out:freq10_3)) ) &
( ((!out:freq10_0 & !out:freq10_1 & !out:freq10_2 & out:freq10_3) & !(X in:light10)) -> ((X out:freq10_0) & !(X out:freq10_1) & !(X out:freq10_2) & (X out:freq10_3)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
(GF(in:light6) ->  GF(out:light6)) &
(GF(in:light7) ->  GF(out:light7)) &
(GF(in:light8) ->  GF(out:light8)) &
(GF(in:light9) ->  GF(out:light9)) &
(GF(in:light10) ->  GF(out:light10)) &
( GF(!(in:freq1_0 & !in:freq1_1 & !in:freq1_2 & in:freq1_3)) ->  GF(!(out:freq1_0 & !out:freq1_1 & !out:freq1_2 & out:freq1_3)) ) &
( GF(!(in:freq2_0 & !in:freq2_1 & !in:freq2_2 & in:freq2_3)) ->  GF(!(out:freq2_0 & !out:freq2_1 & !out:freq2_2 & out:freq2_3)) ) &
( GF(!(in:freq3_0 & !in:freq3_1 & !in:freq3_2 & in:freq3_3)) ->  GF(!(out:freq3_0 & !out:freq3_1 & !out:freq3_2 & out:freq3_3)) ) &
( GF(!(in:freq4_0 & !in:freq4_1 & !in:freq4_2 & in:freq4_3)) ->  GF(!(out:freq4_0 & !out:freq4_1 & !out:freq4_2 & out:freq4_3)) ) &
( GF(!(in:freq5_0 & !in:freq5_1 & !in:freq5_2 & in:freq5_3)) ->  GF(!(out:freq5_0 & !out:freq5_1 & !out:freq5_2 & out:freq5_3)) ) &
( GF(!(in:freq6_0 & !in:freq6_1 & !in:freq6_2 & in:freq6_3)) ->  GF(!(out:freq6_0 & !out:freq6_1 & !out:freq6_2 & out:freq6_3)) ) &
( GF(!(in:freq7_0 & !in:freq7_1 & !in:freq7_2 & in:freq7_3)) ->  GF(!(out:freq7_0 & !out:freq7_1 & !out:freq7_2 & out:freq7_3)) ) &
( GF(!(in:freq8_0 & !in:freq8_1 & !in:freq8_2 & in:freq8_3)) ->  GF(!(out:freq8_0 & !out:freq8_1 & !out:freq8_2 & out:freq8_3)) ) &
( GF(!(in:freq9_0 & !in:freq9_1 & !in:freq9_2 & in:freq9_3)) ->  GF(!(out:freq9_0 & !out:freq9_1 & !out:freq9_2 & out:freq9_3)) ) &
( GF(!(in:freq10_0 & !in:freq10_1 & !in:freq10_2 & in:freq10_3)) ->  GF(!(out:freq10_0 & !out:freq10_1 & !out:freq10_2 & out:freq10_3)) ) 


==> tl/traffic_lights_2,2_.txt <==
(!in:light1 & !in:light2 & 
in:freq1_0 & !in:freq1_1 &
in:freq2_0 & !in:freq2_1)

&

(!out:light1 & !out:light2 & 
out:freq1_0 & !out:freq1_1 &
out:freq2_0 & !out:freq2_1)

&

G((!in:light1 | !in:light2) & 

( (!in:freq1_0 & in:freq1_1) -> (!(X in:freq1_0) & (X in:freq1_1)) ) &
( (!(!in:freq1_0 & in:freq1_1) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1)) ) &
( ((!in:freq1_0 & !in:freq1_1) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1)) ) &
( ((in:freq1_0 & !in:freq1_1) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1)) ) &

( (!in:freq2_0 & in:freq2_1) -> (!(X in:freq2_0) & (X in:freq2_1)) ) &
( (!(!in:freq2_0 & in:freq2_1) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1)) ) &
( ((!in:freq2_0 & !in:freq2_1) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1)) ) &
( ((in:freq2_0 & !in:freq2_1) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1)) ) )

&

G((!out:light1 | !out:light2) & 

( (!out:freq1_0 & out:freq1_1) -> (!(X out:freq1_0) & (X out:freq1_1)) ) &
( (!(!out:freq1_0 & out:freq1_1) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1)) ) &
( ((!out:freq1_0 & !out:freq1_1) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1)) ) &
( ((out:freq1_0 & !out:freq1_1) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1)) ) &

( (!out:freq2_0 & out:freq2_1) -> (!(X out:freq2_0) & (X out:freq2_1)) ) &
( (!(!out:freq2_0 & out:freq2_1) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1)) ) &
( ((!out:freq2_0 & !out:freq2_1) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1)) ) &
( ((out:freq2_0 & !out:freq2_1) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
( GF(!(!in:freq1_0 & in:freq1_1)) ->  GF(!(!out:freq1_0 & out:freq1_1)) ) &
( GF(!(!in:freq2_0 & in:freq2_1)) ->  GF(!(!out:freq2_0 & out:freq2_1)) ) 


==> tl/traffic_lights_3,2_.txt <==
(!in:light1 & !in:light2 & !in:light3 & 
in:freq1_0 & !in:freq1_1 &
in:freq2_0 & !in:freq2_1 &
in:freq3_0 & !in:freq3_1)

&

(!out:light1 & !out:light2 & !out:light3 & 
out:freq1_0 & !out:freq1_1 &
out:freq2_0 & !out:freq2_1 &
out:freq3_0 & !out:freq3_1)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & 
(!in:light2 | !in:light3) & 

( (!in:freq1_0 & in:freq1_1) -> (!(X in:freq1_0) & (X in:freq1_1)) ) &
( (!(!in:freq1_0 & in:freq1_1) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1)) ) &
( ((!in:freq1_0 & !in:freq1_1) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1)) ) &
( ((in:freq1_0 & !in:freq1_1) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1)) ) &

( (!in:freq2_0 & in:freq2_1) -> (!(X in:freq2_0) & (X in:freq2_1)) ) &
( (!(!in:freq2_0 & in:freq2_1) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1)) ) &
( ((!in:freq2_0 & !in:freq2_1) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1)) ) &
( ((in:freq2_0 & !in:freq2_1) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1)) ) &

( (!in:freq3_0 & in:freq3_1) -> (!(X in:freq3_0) & (X in:freq3_1)) ) &
( (!(!in:freq3_0 & in:freq3_1) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1)) ) &
( ((!in:freq3_0 & !in:freq3_1) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1)) ) &
( ((in:freq3_0 & !in:freq3_1) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & 

( (!out:freq1_0 & out:freq1_1) -> (!(X out:freq1_0) & (X out:freq1_1)) ) &
( (!(!out:freq1_0 & out:freq1_1) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1)) ) &
( ((!out:freq1_0 & !out:freq1_1) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1)) ) &
( ((out:freq1_0 & !out:freq1_1) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1)) ) &

( (!out:freq2_0 & out:freq2_1) -> (!(X out:freq2_0) & (X out:freq2_1)) ) &
( (!(!out:freq2_0 & out:freq2_1) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1)) ) &
( ((!out:freq2_0 & !out:freq2_1) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1)) ) &
( ((out:freq2_0 & !out:freq2_1) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1)) ) &

( (!out:freq3_0 & out:freq3_1) -> (!(X out:freq3_0) & (X out:freq3_1)) ) &
( (!(!out:freq3_0 & out:freq3_1) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1)) ) &
( ((!out:freq3_0 & !out:freq3_1) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1)) ) &
( ((out:freq3_0 & !out:freq3_1) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
( GF(!(!in:freq1_0 & in:freq1_1)) ->  GF(!(!out:freq1_0 & out:freq1_1)) ) &
( GF(!(!in:freq2_0 & in:freq2_1)) ->  GF(!(!out:freq2_0 & out:freq2_1)) ) &
( GF(!(!in:freq3_0 & in:freq3_1)) ->  GF(!(!out:freq3_0 & out:freq3_1)) ) 


==> tl/traffic_lights_3,3_.txt <==
(!in:light1 & !in:light2 & !in:light3 & 
in:freq1_0 & !in:freq1_1 &
in:freq2_0 & !in:freq2_1 &
in:freq3_0 & !in:freq3_1)

&

(!out:light1 & !out:light2 & !out:light3 & 
out:freq1_0 & !out:freq1_1 &
out:freq2_0 & !out:freq2_1 &
out:freq3_0 & !out:freq3_1)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & 
(!in:light2 | !in:light3) & 

( (in:freq1_0 & in:freq1_1) -> ((X in:freq1_0) & (X in:freq1_1)) ) &
( (!(in:freq1_0 & in:freq1_1) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1)) ) &
( ((!in:freq1_0 & !in:freq1_1) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1)) ) &
( ((in:freq1_0 & !in:freq1_1) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1)) ) &
( ((!in:freq1_0 & in:freq1_1) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1)) ) &

( (in:freq2_0 & in:freq2_1) -> ((X in:freq2_0) & (X in:freq2_1)) ) &
( (!(in:freq2_0 & in:freq2_1) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1)) ) &
( ((!in:freq2_0 & !in:freq2_1) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1)) ) &
( ((in:freq2_0 & !in:freq2_1) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1)) ) &
( ((!in:freq2_0 & in:freq2_1) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1)) ) &

( (in:freq3_0 & in:freq3_1) -> ((X in:freq3_0) & (X in:freq3_1)) ) &
( (!(in:freq3_0 & in:freq3_1) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1)) ) &
( ((!in:freq3_0 & !in:freq3_1) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1)) ) &
( ((in:freq3_0 & !in:freq3_1) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1)) ) &
( ((!in:freq3_0 & in:freq3_1) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & 

( (out:freq1_0 & out:freq1_1) -> ((X out:freq1_0) & (X out:freq1_1)) ) &
( (!(out:freq1_0 & out:freq1_1) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1)) ) &
( ((!out:freq1_0 & !out:freq1_1) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1)) ) &
( ((out:freq1_0 & !out:freq1_1) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1)) ) &
( ((!out:freq1_0 & out:freq1_1) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1)) ) &

( (out:freq2_0 & out:freq2_1) -> ((X out:freq2_0) & (X out:freq2_1)) ) &
( (!(out:freq2_0 & out:freq2_1) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1)) ) &
( ((!out:freq2_0 & !out:freq2_1) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1)) ) &
( ((out:freq2_0 & !out:freq2_1) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1)) ) &
( ((!out:freq2_0 & out:freq2_1) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1)) ) &

( (out:freq3_0 & out:freq3_1) -> ((X out:freq3_0) & (X out:freq3_1)) ) &
( (!(out:freq3_0 & out:freq3_1) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1)) ) &
( ((!out:freq3_0 & !out:freq3_1) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1)) ) &
( ((out:freq3_0 & !out:freq3_1) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1)) ) &
( ((!out:freq3_0 & out:freq3_1) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
( GF(!(in:freq1_0 & in:freq1_1)) ->  GF(!(out:freq1_0 & out:freq1_1)) ) &
( GF(!(in:freq2_0 & in:freq2_1)) ->  GF(!(out:freq2_0 & out:freq2_1)) ) &
( GF(!(in:freq3_0 & in:freq3_1)) ->  GF(!(out:freq3_0 & out:freq3_1)) ) 


==> tl/traffic_lights_4,2_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & 
in:freq1_0 & !in:freq1_1 &
in:freq2_0 & !in:freq2_1 &
in:freq3_0 & !in:freq3_1 &
in:freq4_0 & !in:freq4_1)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & 
out:freq1_0 & !out:freq1_1 &
out:freq2_0 & !out:freq2_1 &
out:freq3_0 & !out:freq3_1 &
out:freq4_0 & !out:freq4_1)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & 
(!in:light3 | !in:light4) & 

( (!in:freq1_0 & in:freq1_1) -> (!(X in:freq1_0) & (X in:freq1_1)) ) &
( (!(!in:freq1_0 & in:freq1_1) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1)) ) &
( ((!in:freq1_0 & !in:freq1_1) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1)) ) &
( ((in:freq1_0 & !in:freq1_1) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1)) ) &

( (!in:freq2_0 & in:freq2_1) -> (!(X in:freq2_0) & (X in:freq2_1)) ) &
( (!(!in:freq2_0 & in:freq2_1) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1)) ) &
( ((!in:freq2_0 & !in:freq2_1) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1)) ) &
( ((in:freq2_0 & !in:freq2_1) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1)) ) &

( (!in:freq3_0 & in:freq3_1) -> (!(X in:freq3_0) & (X in:freq3_1)) ) &
( (!(!in:freq3_0 & in:freq3_1) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1)) ) &
( ((!in:freq3_0 & !in:freq3_1) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1)) ) &
( ((in:freq3_0 & !in:freq3_1) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1)) ) &

( (!in:freq4_0 & in:freq4_1) -> (!(X in:freq4_0) & (X in:freq4_1)) ) &
( (!(!in:freq4_0 & in:freq4_1) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1)) ) &
( ((!in:freq4_0 & !in:freq4_1) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1)) ) &
( ((in:freq4_0 & !in:freq4_1) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & 

( (!out:freq1_0 & out:freq1_1) -> (!(X out:freq1_0) & (X out:freq1_1)) ) &
( (!(!out:freq1_0 & out:freq1_1) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1)) ) &
( ((!out:freq1_0 & !out:freq1_1) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1)) ) &
( ((out:freq1_0 & !out:freq1_1) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1)) ) &

( (!out:freq2_0 & out:freq2_1) -> (!(X out:freq2_0) & (X out:freq2_1)) ) &
( (!(!out:freq2_0 & out:freq2_1) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1)) ) &
( ((!out:freq2_0 & !out:freq2_1) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1)) ) &
( ((out:freq2_0 & !out:freq2_1) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1)) ) &

( (!out:freq3_0 & out:freq3_1) -> (!(X out:freq3_0) & (X out:freq3_1)) ) &
( (!(!out:freq3_0 & out:freq3_1) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1)) ) &
( ((!out:freq3_0 & !out:freq3_1) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1)) ) &
( ((out:freq3_0 & !out:freq3_1) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1)) ) &

( (!out:freq4_0 & out:freq4_1) -> (!(X out:freq4_0) & (X out:freq4_1)) ) &
( (!(!out:freq4_0 & out:freq4_1) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1)) ) &
( ((!out:freq4_0 & !out:freq4_1) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1)) ) &
( ((out:freq4_0 & !out:freq4_1) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
( GF(!(!in:freq1_0 & in:freq1_1)) ->  GF(!(!out:freq1_0 & out:freq1_1)) ) &
( GF(!(!in:freq2_0 & in:freq2_1)) ->  GF(!(!out:freq2_0 & out:freq2_1)) ) &
( GF(!(!in:freq3_0 & in:freq3_1)) ->  GF(!(!out:freq3_0 & out:freq3_1)) ) &
( GF(!(!in:freq4_0 & in:freq4_1)) ->  GF(!(!out:freq4_0 & out:freq4_1)) ) 


==> tl/traffic_lights_4,3_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & 
in:freq1_0 & !in:freq1_1 &
in:freq2_0 & !in:freq2_1 &
in:freq3_0 & !in:freq3_1 &
in:freq4_0 & !in:freq4_1)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & 
out:freq1_0 & !out:freq1_1 &
out:freq2_0 & !out:freq2_1 &
out:freq3_0 & !out:freq3_1 &
out:freq4_0 & !out:freq4_1)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & 
(!in:light3 | !in:light4) & 

( (in:freq1_0 & in:freq1_1) -> ((X in:freq1_0) & (X in:freq1_1)) ) &
( (!(in:freq1_0 & in:freq1_1) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1)) ) &
( ((!in:freq1_0 & !in:freq1_1) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1)) ) &
( ((in:freq1_0 & !in:freq1_1) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1)) ) &
( ((!in:freq1_0 & in:freq1_1) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1)) ) &

( (in:freq2_0 & in:freq2_1) -> ((X in:freq2_0) & (X in:freq2_1)) ) &
( (!(in:freq2_0 & in:freq2_1) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1)) ) &
( ((!in:freq2_0 & !in:freq2_1) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1)) ) &
( ((in:freq2_0 & !in:freq2_1) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1)) ) &
( ((!in:freq2_0 & in:freq2_1) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1)) ) &

( (in:freq3_0 & in:freq3_1) -> ((X in:freq3_0) & (X in:freq3_1)) ) &
( (!(in:freq3_0 & in:freq3_1) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1)) ) &
( ((!in:freq3_0 & !in:freq3_1) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1)) ) &
( ((in:freq3_0 & !in:freq3_1) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1)) ) &
( ((!in:freq3_0 & in:freq3_1) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1)) ) &

( (in:freq4_0 & in:freq4_1) -> ((X in:freq4_0) & (X in:freq4_1)) ) &
( (!(in:freq4_0 & in:freq4_1) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1)) ) &
( ((!in:freq4_0 & !in:freq4_1) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1)) ) &
( ((in:freq4_0 & !in:freq4_1) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1)) ) &
( ((!in:freq4_0 & in:freq4_1) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & 

( (out:freq1_0 & out:freq1_1) -> ((X out:freq1_0) & (X out:freq1_1)) ) &
( (!(out:freq1_0 & out:freq1_1) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1)) ) &
( ((!out:freq1_0 & !out:freq1_1) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1)) ) &
( ((out:freq1_0 & !out:freq1_1) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1)) ) &
( ((!out:freq1_0 & out:freq1_1) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1)) ) &

( (out:freq2_0 & out:freq2_1) -> ((X out:freq2_0) & (X out:freq2_1)) ) &
( (!(out:freq2_0 & out:freq2_1) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1)) ) &
( ((!out:freq2_0 & !out:freq2_1) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1)) ) &
( ((out:freq2_0 & !out:freq2_1) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1)) ) &
( ((!out:freq2_0 & out:freq2_1) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1)) ) &

( (out:freq3_0 & out:freq3_1) -> ((X out:freq3_0) & (X out:freq3_1)) ) &
( (!(out:freq3_0 & out:freq3_1) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1)) ) &
( ((!out:freq3_0 & !out:freq3_1) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1)) ) &
( ((out:freq3_0 & !out:freq3_1) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1)) ) &
( ((!out:freq3_0 & out:freq3_1) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1)) ) &

( (out:freq4_0 & out:freq4_1) -> ((X out:freq4_0) & (X out:freq4_1)) ) &
( (!(out:freq4_0 & out:freq4_1) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1)) ) &
( ((!out:freq4_0 & !out:freq4_1) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1)) ) &
( ((out:freq4_0 & !out:freq4_1) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1)) ) &
( ((!out:freq4_0 & out:freq4_1) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
( GF(!(in:freq1_0 & in:freq1_1)) ->  GF(!(out:freq1_0 & out:freq1_1)) ) &
( GF(!(in:freq2_0 & in:freq2_1)) ->  GF(!(out:freq2_0 & out:freq2_1)) ) &
( GF(!(in:freq3_0 & in:freq3_1)) ->  GF(!(out:freq3_0 & out:freq3_1)) ) &
( GF(!(in:freq4_0 & in:freq4_1)) ->  GF(!(out:freq4_0 & out:freq4_1)) ) 


==> tl/traffic_lights_4,4_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & 
in:freq1_0 & !in:freq1_1 & !in:freq1_2 &
in:freq2_0 & !in:freq2_1 & !in:freq2_2 &
in:freq3_0 & !in:freq3_1 & !in:freq3_2 &
in:freq4_0 & !in:freq4_1 & !in:freq4_2)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & 
out:freq1_0 & !out:freq1_1 & !out:freq1_2 &
out:freq2_0 & !out:freq2_1 & !out:freq2_2 &
out:freq3_0 & !out:freq3_1 & !out:freq3_2 &
out:freq4_0 & !out:freq4_1 & !out:freq4_2)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & 
(!in:light3 | !in:light4) & 

( (!in:freq1_0 & !in:freq1_1 & in:freq1_2) -> (!(X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( (!(!in:freq1_0 & !in:freq1_1 & in:freq1_2) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &

( (!in:freq2_0 & !in:freq2_1 & in:freq2_2) -> (!(X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( (!(!in:freq2_0 & !in:freq2_1 & in:freq2_2) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &

( (!in:freq3_0 & !in:freq3_1 & in:freq3_2) -> (!(X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( (!(!in:freq3_0 & !in:freq3_1 & in:freq3_2) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &

( (!in:freq4_0 & !in:freq4_1 & in:freq4_2) -> (!(X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( (!(!in:freq4_0 & !in:freq4_1 & in:freq4_2) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & 

( (!out:freq1_0 & !out:freq1_1 & out:freq1_2) -> (!(X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( (!(!out:freq1_0 & !out:freq1_1 & out:freq1_2) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &

( (!out:freq2_0 & !out:freq2_1 & out:freq2_2) -> (!(X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( (!(!out:freq2_0 & !out:freq2_1 & out:freq2_2) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &

( (!out:freq3_0 & !out:freq3_1 & out:freq3_2) -> (!(X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( (!(!out:freq3_0 & !out:freq3_1 & out:freq3_2) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &

( (!out:freq4_0 & !out:freq4_1 & out:freq4_2) -> (!(X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( (!(!out:freq4_0 & !out:freq4_1 & out:freq4_2) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
( GF(!(!in:freq1_0 & !in:freq1_1 & in:freq1_2)) ->  GF(!(!out:freq1_0 & !out:freq1_1 & out:freq1_2)) ) &
( GF(!(!in:freq2_0 & !in:freq2_1 & in:freq2_2)) ->  GF(!(!out:freq2_0 & !out:freq2_1 & out:freq2_2)) ) &
( GF(!(!in:freq3_0 & !in:freq3_1 & in:freq3_2)) ->  GF(!(!out:freq3_0 & !out:freq3_1 & out:freq3_2)) ) &
( GF(!(!in:freq4_0 & !in:freq4_1 & in:freq4_2)) ->  GF(!(!out:freq4_0 & !out:freq4_1 & out:freq4_2)) ) 


==> tl/traffic_lights_5,2_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & 
in:freq1_0 & !in:freq1_1 &
in:freq2_0 & !in:freq2_1 &
in:freq3_0 & !in:freq3_1 &
in:freq4_0 & !in:freq4_1 &
in:freq5_0 & !in:freq5_1)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & 
out:freq1_0 & !out:freq1_1 &
out:freq2_0 & !out:freq2_1 &
out:freq3_0 & !out:freq3_1 &
out:freq4_0 & !out:freq4_1 &
out:freq5_0 & !out:freq5_1)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & 
(!in:light4 | !in:light5) & 

( (!in:freq1_0 & in:freq1_1) -> (!(X in:freq1_0) & (X in:freq1_1)) ) &
( (!(!in:freq1_0 & in:freq1_1) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1)) ) &
( ((!in:freq1_0 & !in:freq1_1) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1)) ) &
( ((in:freq1_0 & !in:freq1_1) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1)) ) &

( (!in:freq2_0 & in:freq2_1) -> (!(X in:freq2_0) & (X in:freq2_1)) ) &
( (!(!in:freq2_0 & in:freq2_1) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1)) ) &
( ((!in:freq2_0 & !in:freq2_1) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1)) ) &
( ((in:freq2_0 & !in:freq2_1) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1)) ) &

( (!in:freq3_0 & in:freq3_1) -> (!(X in:freq3_0) & (X in:freq3_1)) ) &
( (!(!in:freq3_0 & in:freq3_1) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1)) ) &
( ((!in:freq3_0 & !in:freq3_1) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1)) ) &
( ((in:freq3_0 & !in:freq3_1) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1)) ) &

( (!in:freq4_0 & in:freq4_1) -> (!(X in:freq4_0) & (X in:freq4_1)) ) &
( (!(!in:freq4_0 & in:freq4_1) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1)) ) &
( ((!in:freq4_0 & !in:freq4_1) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1)) ) &
( ((in:freq4_0 & !in:freq4_1) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1)) ) &

( (!in:freq5_0 & in:freq5_1) -> (!(X in:freq5_0) & (X in:freq5_1)) ) &
( (!(!in:freq5_0 & in:freq5_1) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1)) ) &
( ((!in:freq5_0 & !in:freq5_1) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1)) ) &
( ((in:freq5_0 & !in:freq5_1) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & 

( (!out:freq1_0 & out:freq1_1) -> (!(X out:freq1_0) & (X out:freq1_1)) ) &
( (!(!out:freq1_0 & out:freq1_1) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1)) ) &
( ((!out:freq1_0 & !out:freq1_1) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1)) ) &
( ((out:freq1_0 & !out:freq1_1) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1)) ) &

( (!out:freq2_0 & out:freq2_1) -> (!(X out:freq2_0) & (X out:freq2_1)) ) &
( (!(!out:freq2_0 & out:freq2_1) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1)) ) &
( ((!out:freq2_0 & !out:freq2_1) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1)) ) &
( ((out:freq2_0 & !out:freq2_1) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1)) ) &

( (!out:freq3_0 & out:freq3_1) -> (!(X out:freq3_0) & (X out:freq3_1)) ) &
( (!(!out:freq3_0 & out:freq3_1) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1)) ) &
( ((!out:freq3_0 & !out:freq3_1) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1)) ) &
( ((out:freq3_0 & !out:freq3_1) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1)) ) &

( (!out:freq4_0 & out:freq4_1) -> (!(X out:freq4_0) & (X out:freq4_1)) ) &
( (!(!out:freq4_0 & out:freq4_1) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1)) ) &
( ((!out:freq4_0 & !out:freq4_1) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1)) ) &
( ((out:freq4_0 & !out:freq4_1) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1)) ) &

( (!out:freq5_0 & out:freq5_1) -> (!(X out:freq5_0) & (X out:freq5_1)) ) &
( (!(!out:freq5_0 & out:freq5_1) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1)) ) &
( ((!out:freq5_0 & !out:freq5_1) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1)) ) &
( ((out:freq5_0 & !out:freq5_1) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
( GF(!(!in:freq1_0 & in:freq1_1)) ->  GF(!(!out:freq1_0 & out:freq1_1)) ) &
( GF(!(!in:freq2_0 & in:freq2_1)) ->  GF(!(!out:freq2_0 & out:freq2_1)) ) &
( GF(!(!in:freq3_0 & in:freq3_1)) ->  GF(!(!out:freq3_0 & out:freq3_1)) ) &
( GF(!(!in:freq4_0 & in:freq4_1)) ->  GF(!(!out:freq4_0 & out:freq4_1)) ) &
( GF(!(!in:freq5_0 & in:freq5_1)) ->  GF(!(!out:freq5_0 & out:freq5_1)) ) 


==> tl/traffic_lights_5,3_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & 
in:freq1_0 & !in:freq1_1 &
in:freq2_0 & !in:freq2_1 &
in:freq3_0 & !in:freq3_1 &
in:freq4_0 & !in:freq4_1 &
in:freq5_0 & !in:freq5_1)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & 
out:freq1_0 & !out:freq1_1 &
out:freq2_0 & !out:freq2_1 &
out:freq3_0 & !out:freq3_1 &
out:freq4_0 & !out:freq4_1 &
out:freq5_0 & !out:freq5_1)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & 
(!in:light4 | !in:light5) & 

( (in:freq1_0 & in:freq1_1) -> ((X in:freq1_0) & (X in:freq1_1)) ) &
( (!(in:freq1_0 & in:freq1_1) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1)) ) &
( ((!in:freq1_0 & !in:freq1_1) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1)) ) &
( ((in:freq1_0 & !in:freq1_1) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1)) ) &
( ((!in:freq1_0 & in:freq1_1) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1)) ) &

( (in:freq2_0 & in:freq2_1) -> ((X in:freq2_0) & (X in:freq2_1)) ) &
( (!(in:freq2_0 & in:freq2_1) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1)) ) &
( ((!in:freq2_0 & !in:freq2_1) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1)) ) &
( ((in:freq2_0 & !in:freq2_1) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1)) ) &
( ((!in:freq2_0 & in:freq2_1) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1)) ) &

( (in:freq3_0 & in:freq3_1) -> ((X in:freq3_0) & (X in:freq3_1)) ) &
( (!(in:freq3_0 & in:freq3_1) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1)) ) &
( ((!in:freq3_0 & !in:freq3_1) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1)) ) &
( ((in:freq3_0 & !in:freq3_1) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1)) ) &
( ((!in:freq3_0 & in:freq3_1) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1)) ) &

( (in:freq4_0 & in:freq4_1) -> ((X in:freq4_0) & (X in:freq4_1)) ) &
( (!(in:freq4_0 & in:freq4_1) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1)) ) &
( ((!in:freq4_0 & !in:freq4_1) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1)) ) &
( ((in:freq4_0 & !in:freq4_1) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1)) ) &
( ((!in:freq4_0 & in:freq4_1) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1)) ) &

( (in:freq5_0 & in:freq5_1) -> ((X in:freq5_0) & (X in:freq5_1)) ) &
( (!(in:freq5_0 & in:freq5_1) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1)) ) &
( ((!in:freq5_0 & !in:freq5_1) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1)) ) &
( ((in:freq5_0 & !in:freq5_1) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1)) ) &
( ((!in:freq5_0 & in:freq5_1) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & 

( (out:freq1_0 & out:freq1_1) -> ((X out:freq1_0) & (X out:freq1_1)) ) &
( (!(out:freq1_0 & out:freq1_1) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1)) ) &
( ((!out:freq1_0 & !out:freq1_1) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1)) ) &
( ((out:freq1_0 & !out:freq1_1) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1)) ) &
( ((!out:freq1_0 & out:freq1_1) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1)) ) &

( (out:freq2_0 & out:freq2_1) -> ((X out:freq2_0) & (X out:freq2_1)) ) &
( (!(out:freq2_0 & out:freq2_1) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1)) ) &
( ((!out:freq2_0 & !out:freq2_1) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1)) ) &
( ((out:freq2_0 & !out:freq2_1) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1)) ) &
( ((!out:freq2_0 & out:freq2_1) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1)) ) &

( (out:freq3_0 & out:freq3_1) -> ((X out:freq3_0) & (X out:freq3_1)) ) &
( (!(out:freq3_0 & out:freq3_1) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1)) ) &
( ((!out:freq3_0 & !out:freq3_1) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1)) ) &
( ((out:freq3_0 & !out:freq3_1) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1)) ) &
( ((!out:freq3_0 & out:freq3_1) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1)) ) &

( (out:freq4_0 & out:freq4_1) -> ((X out:freq4_0) & (X out:freq4_1)) ) &
( (!(out:freq4_0 & out:freq4_1) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1)) ) &
( ((!out:freq4_0 & !out:freq4_1) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1)) ) &
( ((out:freq4_0 & !out:freq4_1) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1)) ) &
( ((!out:freq4_0 & out:freq4_1) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1)) ) &

( (out:freq5_0 & out:freq5_1) -> ((X out:freq5_0) & (X out:freq5_1)) ) &
( (!(out:freq5_0 & out:freq5_1) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1)) ) &
( ((!out:freq5_0 & !out:freq5_1) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1)) ) &
( ((out:freq5_0 & !out:freq5_1) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1)) ) &
( ((!out:freq5_0 & out:freq5_1) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
( GF(!(in:freq1_0 & in:freq1_1)) ->  GF(!(out:freq1_0 & out:freq1_1)) ) &
( GF(!(in:freq2_0 & in:freq2_1)) ->  GF(!(out:freq2_0 & out:freq2_1)) ) &
( GF(!(in:freq3_0 & in:freq3_1)) ->  GF(!(out:freq3_0 & out:freq3_1)) ) &
( GF(!(in:freq4_0 & in:freq4_1)) ->  GF(!(out:freq4_0 & out:freq4_1)) ) &
( GF(!(in:freq5_0 & in:freq5_1)) ->  GF(!(out:freq5_0 & out:freq5_1)) ) 


==> tl/traffic_lights_5,4_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & 
in:freq1_0 & !in:freq1_1 & !in:freq1_2 &
in:freq2_0 & !in:freq2_1 & !in:freq2_2 &
in:freq3_0 & !in:freq3_1 & !in:freq3_2 &
in:freq4_0 & !in:freq4_1 & !in:freq4_2 &
in:freq5_0 & !in:freq5_1 & !in:freq5_2)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & 
out:freq1_0 & !out:freq1_1 & !out:freq1_2 &
out:freq2_0 & !out:freq2_1 & !out:freq2_2 &
out:freq3_0 & !out:freq3_1 & !out:freq3_2 &
out:freq4_0 & !out:freq4_1 & !out:freq4_2 &
out:freq5_0 & !out:freq5_1 & !out:freq5_2)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & 
(!in:light4 | !in:light5) & 

( (!in:freq1_0 & !in:freq1_1 & in:freq1_2) -> (!(X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( (!(!in:freq1_0 & !in:freq1_1 & in:freq1_2) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &

( (!in:freq2_0 & !in:freq2_1 & in:freq2_2) -> (!(X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( (!(!in:freq2_0 & !in:freq2_1 & in:freq2_2) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &

( (!in:freq3_0 & !in:freq3_1 & in:freq3_2) -> (!(X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( (!(!in:freq3_0 & !in:freq3_1 & in:freq3_2) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &

( (!in:freq4_0 & !in:freq4_1 & in:freq4_2) -> (!(X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( (!(!in:freq4_0 & !in:freq4_1 & in:freq4_2) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &

( (!in:freq5_0 & !in:freq5_1 & in:freq5_2) -> (!(X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &
( (!(!in:freq5_0 & !in:freq5_1 & in:freq5_2) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & 

( (!out:freq1_0 & !out:freq1_1 & out:freq1_2) -> (!(X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( (!(!out:freq1_0 & !out:freq1_1 & out:freq1_2) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &

( (!out:freq2_0 & !out:freq2_1 & out:freq2_2) -> (!(X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( (!(!out:freq2_0 & !out:freq2_1 & out:freq2_2) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &

( (!out:freq3_0 & !out:freq3_1 & out:freq3_2) -> (!(X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( (!(!out:freq3_0 & !out:freq3_1 & out:freq3_2) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &

( (!out:freq4_0 & !out:freq4_1 & out:freq4_2) -> (!(X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( (!(!out:freq4_0 & !out:freq4_1 & out:freq4_2) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &

( (!out:freq5_0 & !out:freq5_1 & out:freq5_2) -> (!(X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &
( (!(!out:freq5_0 & !out:freq5_1 & out:freq5_2) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
( GF(!(!in:freq1_0 & !in:freq1_1 & in:freq1_2)) ->  GF(!(!out:freq1_0 & !out:freq1_1 & out:freq1_2)) ) &
( GF(!(!in:freq2_0 & !in:freq2_1 & in:freq2_2)) ->  GF(!(!out:freq2_0 & !out:freq2_1 & out:freq2_2)) ) &
( GF(!(!in:freq3_0 & !in:freq3_1 & in:freq3_2)) ->  GF(!(!out:freq3_0 & !out:freq3_1 & out:freq3_2)) ) &
( GF(!(!in:freq4_0 & !in:freq4_1 & in:freq4_2)) ->  GF(!(!out:freq4_0 & !out:freq4_1 & out:freq4_2)) ) &
( GF(!(!in:freq5_0 & !in:freq5_1 & in:freq5_2)) ->  GF(!(!out:freq5_0 & !out:freq5_1 & out:freq5_2)) ) 


==> tl/traffic_lights_5,5_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & 
in:freq1_0 & !in:freq1_1 & !in:freq1_2 &
in:freq2_0 & !in:freq2_1 & !in:freq2_2 &
in:freq3_0 & !in:freq3_1 & !in:freq3_2 &
in:freq4_0 & !in:freq4_1 & !in:freq4_2 &
in:freq5_0 & !in:freq5_1 & !in:freq5_2)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & 
out:freq1_0 & !out:freq1_1 & !out:freq1_2 &
out:freq2_0 & !out:freq2_1 & !out:freq2_2 &
out:freq3_0 & !out:freq3_1 & !out:freq3_2 &
out:freq4_0 & !out:freq4_1 & !out:freq4_2 &
out:freq5_0 & !out:freq5_1 & !out:freq5_2)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & 
(!in:light4 | !in:light5) & 

( (in:freq1_0 & !in:freq1_1 & in:freq1_2) -> ((X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( (!(in:freq1_0 & !in:freq1_1 & in:freq1_2) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &

( (in:freq2_0 & !in:freq2_1 & in:freq2_2) -> ((X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( (!(in:freq2_0 & !in:freq2_1 & in:freq2_2) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &

( (in:freq3_0 & !in:freq3_1 & in:freq3_2) -> ((X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( (!(in:freq3_0 & !in:freq3_1 & in:freq3_2) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &

( (in:freq4_0 & !in:freq4_1 & in:freq4_2) -> ((X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( (!(in:freq4_0 & !in:freq4_1 & in:freq4_2) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &

( (in:freq5_0 & !in:freq5_1 & in:freq5_2) -> ((X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &
( (!(in:freq5_0 & !in:freq5_1 & in:freq5_2) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &
( ((!in:freq5_0 & !in:freq5_1 & in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & 

( (out:freq1_0 & !out:freq1_1 & out:freq1_2) -> ((X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( (!(out:freq1_0 & !out:freq1_1 & out:freq1_2) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &

( (out:freq2_0 & !out:freq2_1 & out:freq2_2) -> ((X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( (!(out:freq2_0 & !out:freq2_1 & out:freq2_2) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &

( (out:freq3_0 & !out:freq3_1 & out:freq3_2) -> ((X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( (!(out:freq3_0 & !out:freq3_1 & out:freq3_2) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &

( (out:freq4_0 & !out:freq4_1 & out:freq4_2) -> ((X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( (!(out:freq4_0 & !out:freq4_1 & out:freq4_2) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &

( (out:freq5_0 & !out:freq5_1 & out:freq5_2) -> ((X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &
( (!(out:freq5_0 & !out:freq5_1 & out:freq5_2) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &
( ((!out:freq5_0 & !out:freq5_1 & out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
( GF(!(in:freq1_0 & !in:freq1_1 & in:freq1_2)) ->  GF(!(out:freq1_0 & !out:freq1_1 & out:freq1_2)) ) &
( GF(!(in:freq2_0 & !in:freq2_1 & in:freq2_2)) ->  GF(!(out:freq2_0 & !out:freq2_1 & out:freq2_2)) ) &
( GF(!(in:freq3_0 & !in:freq3_1 & in:freq3_2)) ->  GF(!(out:freq3_0 & !out:freq3_1 & out:freq3_2)) ) &
( GF(!(in:freq4_0 & !in:freq4_1 & in:freq4_2)) ->  GF(!(out:freq4_0 & !out:freq4_1 & out:freq4_2)) ) &
( GF(!(in:freq5_0 & !in:freq5_1 & in:freq5_2)) ->  GF(!(out:freq5_0 & !out:freq5_1 & out:freq5_2)) ) 


==> tl/traffic_lights_6,2_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & !in:light6 & 
in:freq1_0 & !in:freq1_1 &
in:freq2_0 & !in:freq2_1 &
in:freq3_0 & !in:freq3_1 &
in:freq4_0 & !in:freq4_1 &
in:freq5_0 & !in:freq5_1 &
in:freq6_0 & !in:freq6_1)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & !out:light6 & 
out:freq1_0 & !out:freq1_1 &
out:freq2_0 & !out:freq2_1 &
out:freq3_0 & !out:freq3_1 &
out:freq4_0 & !out:freq4_1 &
out:freq5_0 & !out:freq5_1 &
out:freq6_0 & !out:freq6_1)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & (!in:light1 | !in:light6) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & (!in:light2 | !in:light6) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & (!in:light3 | !in:light6) & 
(!in:light4 | !in:light5) & (!in:light4 | !in:light6) & 
(!in:light5 | !in:light6) & 

( (!in:freq1_0 & in:freq1_1) -> (!(X in:freq1_0) & (X in:freq1_1)) ) &
( (!(!in:freq1_0 & in:freq1_1) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1)) ) &
( ((!in:freq1_0 & !in:freq1_1) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1)) ) &
( ((in:freq1_0 & !in:freq1_1) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1)) ) &

( (!in:freq2_0 & in:freq2_1) -> (!(X in:freq2_0) & (X in:freq2_1)) ) &
( (!(!in:freq2_0 & in:freq2_1) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1)) ) &
( ((!in:freq2_0 & !in:freq2_1) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1)) ) &
( ((in:freq2_0 & !in:freq2_1) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1)) ) &

( (!in:freq3_0 & in:freq3_1) -> (!(X in:freq3_0) & (X in:freq3_1)) ) &
( (!(!in:freq3_0 & in:freq3_1) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1)) ) &
( ((!in:freq3_0 & !in:freq3_1) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1)) ) &
( ((in:freq3_0 & !in:freq3_1) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1)) ) &

( (!in:freq4_0 & in:freq4_1) -> (!(X in:freq4_0) & (X in:freq4_1)) ) &
( (!(!in:freq4_0 & in:freq4_1) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1)) ) &
( ((!in:freq4_0 & !in:freq4_1) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1)) ) &
( ((in:freq4_0 & !in:freq4_1) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1)) ) &

( (!in:freq5_0 & in:freq5_1) -> (!(X in:freq5_0) & (X in:freq5_1)) ) &
( (!(!in:freq5_0 & in:freq5_1) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1)) ) &
( ((!in:freq5_0 & !in:freq5_1) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1)) ) &
( ((in:freq5_0 & !in:freq5_1) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1)) ) &

( (!in:freq6_0 & in:freq6_1) -> (!(X in:freq6_0) & (X in:freq6_1)) ) &
( (!(!in:freq6_0 & in:freq6_1) & X in:light6) -> (!(X in:freq6_0) & !(X in:freq6_1)) ) &
( ((!in:freq6_0 & !in:freq6_1) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1)) ) &
( ((in:freq6_0 & !in:freq6_1) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & (!out:light3 | !out:light6) & (!out:light4 | !out:light6) & 
(!out:light5 | !out:light6) & 

( (!out:freq1_0 & out:freq1_1) -> (!(X out:freq1_0) & (X out:freq1_1)) ) &
( (!(!out:freq1_0 & out:freq1_1) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1)) ) &
( ((!out:freq1_0 & !out:freq1_1) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1)) ) &
( ((out:freq1_0 & !out:freq1_1) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1)) ) &

( (!out:freq2_0 & out:freq2_1) -> (!(X out:freq2_0) & (X out:freq2_1)) ) &
( (!(!out:freq2_0 & out:freq2_1) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1)) ) &
( ((!out:freq2_0 & !out:freq2_1) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1)) ) &
( ((out:freq2_0 & !out:freq2_1) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1)) ) &

( (!out:freq3_0 & out:freq3_1) -> (!(X out:freq3_0) & (X out:freq3_1)) ) &
( (!(!out:freq3_0 & out:freq3_1) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1)) ) &
( ((!out:freq3_0 & !out:freq3_1) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1)) ) &
( ((out:freq3_0 & !out:freq3_1) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1)) ) &

( (!out:freq4_0 & out:freq4_1) -> (!(X out:freq4_0) & (X out:freq4_1)) ) &
( (!(!out:freq4_0 & out:freq4_1) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1)) ) &
( ((!out:freq4_0 & !out:freq4_1) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1)) ) &
( ((out:freq4_0 & !out:freq4_1) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1)) ) &

( (!out:freq5_0 & out:freq5_1) -> (!(X out:freq5_0) & (X out:freq5_1)) ) &
( (!(!out:freq5_0 & out:freq5_1) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1)) ) &
( ((!out:freq5_0 & !out:freq5_1) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1)) ) &
( ((out:freq5_0 & !out:freq5_1) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1)) ) &

( (!out:freq6_0 & out:freq6_1) -> (!(X out:freq6_0) & (X out:freq6_1)) ) &
( (!(!out:freq6_0 & out:freq6_1) & X in:light6) -> (!(X out:freq6_0) & !(X out:freq6_1)) ) &
( ((!out:freq6_0 & !out:freq6_1) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1)) ) &
( ((out:freq6_0 & !out:freq6_1) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
(GF(in:light6) ->  GF(out:light6)) &
( GF(!(!in:freq1_0 & in:freq1_1)) ->  GF(!(!out:freq1_0 & out:freq1_1)) ) &
( GF(!(!in:freq2_0 & in:freq2_1)) ->  GF(!(!out:freq2_0 & out:freq2_1)) ) &
( GF(!(!in:freq3_0 & in:freq3_1)) ->  GF(!(!out:freq3_0 & out:freq3_1)) ) &
( GF(!(!in:freq4_0 & in:freq4_1)) ->  GF(!(!out:freq4_0 & out:freq4_1)) ) &
( GF(!(!in:freq5_0 & in:freq5_1)) ->  GF(!(!out:freq5_0 & out:freq5_1)) ) &
( GF(!(!in:freq6_0 & in:freq6_1)) ->  GF(!(!out:freq6_0 & out:freq6_1)) ) 


==> tl/traffic_lights_6,3_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & !in:light6 & 
in:freq1_0 & !in:freq1_1 &
in:freq2_0 & !in:freq2_1 &
in:freq3_0 & !in:freq3_1 &
in:freq4_0 & !in:freq4_1 &
in:freq5_0 & !in:freq5_1 &
in:freq6_0 & !in:freq6_1)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & !out:light6 & 
out:freq1_0 & !out:freq1_1 &
out:freq2_0 & !out:freq2_1 &
out:freq3_0 & !out:freq3_1 &
out:freq4_0 & !out:freq4_1 &
out:freq5_0 & !out:freq5_1 &
out:freq6_0 & !out:freq6_1)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & (!in:light1 | !in:light6) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & (!in:light2 | !in:light6) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & (!in:light3 | !in:light6) & 
(!in:light4 | !in:light5) & (!in:light4 | !in:light6) & 
(!in:light5 | !in:light6) & 

( (in:freq1_0 & in:freq1_1) -> ((X in:freq1_0) & (X in:freq1_1)) ) &
( (!(in:freq1_0 & in:freq1_1) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1)) ) &
( ((!in:freq1_0 & !in:freq1_1) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1)) ) &
( ((in:freq1_0 & !in:freq1_1) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1)) ) &
( ((!in:freq1_0 & in:freq1_1) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1)) ) &

( (in:freq2_0 & in:freq2_1) -> ((X in:freq2_0) & (X in:freq2_1)) ) &
( (!(in:freq2_0 & in:freq2_1) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1)) ) &
( ((!in:freq2_0 & !in:freq2_1) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1)) ) &
( ((in:freq2_0 & !in:freq2_1) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1)) ) &
( ((!in:freq2_0 & in:freq2_1) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1)) ) &

( (in:freq3_0 & in:freq3_1) -> ((X in:freq3_0) & (X in:freq3_1)) ) &
( (!(in:freq3_0 & in:freq3_1) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1)) ) &
( ((!in:freq3_0 & !in:freq3_1) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1)) ) &
( ((in:freq3_0 & !in:freq3_1) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1)) ) &
( ((!in:freq3_0 & in:freq3_1) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1)) ) &

( (in:freq4_0 & in:freq4_1) -> ((X in:freq4_0) & (X in:freq4_1)) ) &
( (!(in:freq4_0 & in:freq4_1) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1)) ) &
( ((!in:freq4_0 & !in:freq4_1) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1)) ) &
( ((in:freq4_0 & !in:freq4_1) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1)) ) &
( ((!in:freq4_0 & in:freq4_1) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1)) ) &

( (in:freq5_0 & in:freq5_1) -> ((X in:freq5_0) & (X in:freq5_1)) ) &
( (!(in:freq5_0 & in:freq5_1) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1)) ) &
( ((!in:freq5_0 & !in:freq5_1) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1)) ) &
( ((in:freq5_0 & !in:freq5_1) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1)) ) &
( ((!in:freq5_0 & in:freq5_1) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1)) ) &

( (in:freq6_0 & in:freq6_1) -> ((X in:freq6_0) & (X in:freq6_1)) ) &
( (!(in:freq6_0 & in:freq6_1) & X in:light6) -> (!(X in:freq6_0) & !(X in:freq6_1)) ) &
( ((!in:freq6_0 & !in:freq6_1) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1)) ) &
( ((in:freq6_0 & !in:freq6_1) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1)) ) &
( ((!in:freq6_0 & in:freq6_1) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & (!out:light3 | !out:light6) & (!out:light4 | !out:light6) & 
(!out:light5 | !out:light6) & 

( (out:freq1_0 & out:freq1_1) -> ((X out:freq1_0) & (X out:freq1_1)) ) &
( (!(out:freq1_0 & out:freq1_1) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1)) ) &
( ((!out:freq1_0 & !out:freq1_1) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1)) ) &
( ((out:freq1_0 & !out:freq1_1) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1)) ) &
( ((!out:freq1_0 & out:freq1_1) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1)) ) &

( (out:freq2_0 & out:freq2_1) -> ((X out:freq2_0) & (X out:freq2_1)) ) &
( (!(out:freq2_0 & out:freq2_1) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1)) ) &
( ((!out:freq2_0 & !out:freq2_1) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1)) ) &
( ((out:freq2_0 & !out:freq2_1) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1)) ) &
( ((!out:freq2_0 & out:freq2_1) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1)) ) &

( (out:freq3_0 & out:freq3_1) -> ((X out:freq3_0) & (X out:freq3_1)) ) &
( (!(out:freq3_0 & out:freq3_1) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1)) ) &
( ((!out:freq3_0 & !out:freq3_1) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1)) ) &
( ((out:freq3_0 & !out:freq3_1) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1)) ) &
( ((!out:freq3_0 & out:freq3_1) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1)) ) &

( (out:freq4_0 & out:freq4_1) -> ((X out:freq4_0) & (X out:freq4_1)) ) &
( (!(out:freq4_0 & out:freq4_1) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1)) ) &
( ((!out:freq4_0 & !out:freq4_1) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1)) ) &
( ((out:freq4_0 & !out:freq4_1) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1)) ) &
( ((!out:freq4_0 & out:freq4_1) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1)) ) &

( (out:freq5_0 & out:freq5_1) -> ((X out:freq5_0) & (X out:freq5_1)) ) &
( (!(out:freq5_0 & out:freq5_1) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1)) ) &
( ((!out:freq5_0 & !out:freq5_1) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1)) ) &
( ((out:freq5_0 & !out:freq5_1) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1)) ) &
( ((!out:freq5_0 & out:freq5_1) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1)) ) &

( (out:freq6_0 & out:freq6_1) -> ((X out:freq6_0) & (X out:freq6_1)) ) &
( (!(out:freq6_0 & out:freq6_1) & X in:light6) -> (!(X out:freq6_0) & !(X out:freq6_1)) ) &
( ((!out:freq6_0 & !out:freq6_1) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1)) ) &
( ((out:freq6_0 & !out:freq6_1) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1)) ) &
( ((!out:freq6_0 & out:freq6_1) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
(GF(in:light6) ->  GF(out:light6)) &
( GF(!(in:freq1_0 & in:freq1_1)) ->  GF(!(out:freq1_0 & out:freq1_1)) ) &
( GF(!(in:freq2_0 & in:freq2_1)) ->  GF(!(out:freq2_0 & out:freq2_1)) ) &
( GF(!(in:freq3_0 & in:freq3_1)) ->  GF(!(out:freq3_0 & out:freq3_1)) ) &
( GF(!(in:freq4_0 & in:freq4_1)) ->  GF(!(out:freq4_0 & out:freq4_1)) ) &
( GF(!(in:freq5_0 & in:freq5_1)) ->  GF(!(out:freq5_0 & out:freq5_1)) ) &
( GF(!(in:freq6_0 & in:freq6_1)) ->  GF(!(out:freq6_0 & out:freq6_1)) ) 


==> tl/traffic_lights_6,4_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & !in:light6 & 
in:freq1_0 & !in:freq1_1 & !in:freq1_2 &
in:freq2_0 & !in:freq2_1 & !in:freq2_2 &
in:freq3_0 & !in:freq3_1 & !in:freq3_2 &
in:freq4_0 & !in:freq4_1 & !in:freq4_2 &
in:freq5_0 & !in:freq5_1 & !in:freq5_2 &
in:freq6_0 & !in:freq6_1 & !in:freq6_2)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & !out:light6 & 
out:freq1_0 & !out:freq1_1 & !out:freq1_2 &
out:freq2_0 & !out:freq2_1 & !out:freq2_2 &
out:freq3_0 & !out:freq3_1 & !out:freq3_2 &
out:freq4_0 & !out:freq4_1 & !out:freq4_2 &
out:freq5_0 & !out:freq5_1 & !out:freq5_2 &
out:freq6_0 & !out:freq6_1 & !out:freq6_2)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & (!in:light1 | !in:light6) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & (!in:light2 | !in:light6) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & (!in:light3 | !in:light6) & 
(!in:light4 | !in:light5) & (!in:light4 | !in:light6) & 
(!in:light5 | !in:light6) & 

( (!in:freq1_0 & !in:freq1_1 & in:freq1_2) -> (!(X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( (!(!in:freq1_0 & !in:freq1_1 & in:freq1_2) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &

( (!in:freq2_0 & !in:freq2_1 & in:freq2_2) -> (!(X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( (!(!in:freq2_0 & !in:freq2_1 & in:freq2_2) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &

( (!in:freq3_0 & !in:freq3_1 & in:freq3_2) -> (!(X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( (!(!in:freq3_0 & !in:freq3_1 & in:freq3_2) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &

( (!in:freq4_0 & !in:freq4_1 & in:freq4_2) -> (!(X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( (!(!in:freq4_0 & !in:freq4_1 & in:freq4_2) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &

( (!in:freq5_0 & !in:freq5_1 & in:freq5_2) -> (!(X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &
( (!(!in:freq5_0 & !in:freq5_1 & in:freq5_2) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &

( (!in:freq6_0 & !in:freq6_1 & in:freq6_2) -> (!(X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &
( (!(!in:freq6_0 & !in:freq6_1 & in:freq6_2) & X in:light6) -> (!(X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & (!out:light3 | !out:light6) & (!out:light4 | !out:light6) & 
(!out:light5 | !out:light6) & 

( (!out:freq1_0 & !out:freq1_1 & out:freq1_2) -> (!(X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( (!(!out:freq1_0 & !out:freq1_1 & out:freq1_2) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &

( (!out:freq2_0 & !out:freq2_1 & out:freq2_2) -> (!(X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( (!(!out:freq2_0 & !out:freq2_1 & out:freq2_2) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &

( (!out:freq3_0 & !out:freq3_1 & out:freq3_2) -> (!(X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( (!(!out:freq3_0 & !out:freq3_1 & out:freq3_2) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &

( (!out:freq4_0 & !out:freq4_1 & out:freq4_2) -> (!(X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( (!(!out:freq4_0 & !out:freq4_1 & out:freq4_2) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &

( (!out:freq5_0 & !out:freq5_1 & out:freq5_2) -> (!(X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &
( (!(!out:freq5_0 & !out:freq5_1 & out:freq5_2) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &

( (!out:freq6_0 & !out:freq6_1 & out:freq6_2) -> (!(X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &
( (!(!out:freq6_0 & !out:freq6_1 & out:freq6_2) & X in:light6) -> (!(X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
(GF(in:light6) ->  GF(out:light6)) &
( GF(!(!in:freq1_0 & !in:freq1_1 & in:freq1_2)) ->  GF(!(!out:freq1_0 & !out:freq1_1 & out:freq1_2)) ) &
( GF(!(!in:freq2_0 & !in:freq2_1 & in:freq2_2)) ->  GF(!(!out:freq2_0 & !out:freq2_1 & out:freq2_2)) ) &
( GF(!(!in:freq3_0 & !in:freq3_1 & in:freq3_2)) ->  GF(!(!out:freq3_0 & !out:freq3_1 & out:freq3_2)) ) &
( GF(!(!in:freq4_0 & !in:freq4_1 & in:freq4_2)) ->  GF(!(!out:freq4_0 & !out:freq4_1 & out:freq4_2)) ) &
( GF(!(!in:freq5_0 & !in:freq5_1 & in:freq5_2)) ->  GF(!(!out:freq5_0 & !out:freq5_1 & out:freq5_2)) ) &
( GF(!(!in:freq6_0 & !in:freq6_1 & in:freq6_2)) ->  GF(!(!out:freq6_0 & !out:freq6_1 & out:freq6_2)) ) 


==> tl/traffic_lights_6,5_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & !in:light6 & 
in:freq1_0 & !in:freq1_1 & !in:freq1_2 &
in:freq2_0 & !in:freq2_1 & !in:freq2_2 &
in:freq3_0 & !in:freq3_1 & !in:freq3_2 &
in:freq4_0 & !in:freq4_1 & !in:freq4_2 &
in:freq5_0 & !in:freq5_1 & !in:freq5_2 &
in:freq6_0 & !in:freq6_1 & !in:freq6_2)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & !out:light6 & 
out:freq1_0 & !out:freq1_1 & !out:freq1_2 &
out:freq2_0 & !out:freq2_1 & !out:freq2_2 &
out:freq3_0 & !out:freq3_1 & !out:freq3_2 &
out:freq4_0 & !out:freq4_1 & !out:freq4_2 &
out:freq5_0 & !out:freq5_1 & !out:freq5_2 &
out:freq6_0 & !out:freq6_1 & !out:freq6_2)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & (!in:light1 | !in:light6) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & (!in:light2 | !in:light6) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & (!in:light3 | !in:light6) & 
(!in:light4 | !in:light5) & (!in:light4 | !in:light6) & 
(!in:light5 | !in:light6) & 

( (in:freq1_0 & !in:freq1_1 & in:freq1_2) -> ((X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( (!(in:freq1_0 & !in:freq1_1 & in:freq1_2) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &

( (in:freq2_0 & !in:freq2_1 & in:freq2_2) -> ((X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( (!(in:freq2_0 & !in:freq2_1 & in:freq2_2) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &

( (in:freq3_0 & !in:freq3_1 & in:freq3_2) -> ((X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( (!(in:freq3_0 & !in:freq3_1 & in:freq3_2) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &

( (in:freq4_0 & !in:freq4_1 & in:freq4_2) -> ((X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( (!(in:freq4_0 & !in:freq4_1 & in:freq4_2) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &

( (in:freq5_0 & !in:freq5_1 & in:freq5_2) -> ((X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &
( (!(in:freq5_0 & !in:freq5_1 & in:freq5_2) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &
( ((!in:freq5_0 & !in:freq5_1 & in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &

( (in:freq6_0 & !in:freq6_1 & in:freq6_2) -> ((X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &
( (!(in:freq6_0 & !in:freq6_1 & in:freq6_2) & X in:light6) -> (!(X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &
( ((!in:freq6_0 & !in:freq6_1 & in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & (!out:light3 | !out:light6) & (!out:light4 | !out:light6) & 
(!out:light5 | !out:light6) & 

( (out:freq1_0 & !out:freq1_1 & out:freq1_2) -> ((X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( (!(out:freq1_0 & !out:freq1_1 & out:freq1_2) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &

( (out:freq2_0 & !out:freq2_1 & out:freq2_2) -> ((X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( (!(out:freq2_0 & !out:freq2_1 & out:freq2_2) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &

( (out:freq3_0 & !out:freq3_1 & out:freq3_2) -> ((X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( (!(out:freq3_0 & !out:freq3_1 & out:freq3_2) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &

( (out:freq4_0 & !out:freq4_1 & out:freq4_2) -> ((X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( (!(out:freq4_0 & !out:freq4_1 & out:freq4_2) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &

( (out:freq5_0 & !out:freq5_1 & out:freq5_2) -> ((X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &
( (!(out:freq5_0 & !out:freq5_1 & out:freq5_2) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &
( ((!out:freq5_0 & !out:freq5_1 & out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &

( (out:freq6_0 & !out:freq6_1 & out:freq6_2) -> ((X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &
( (!(out:freq6_0 & !out:freq6_1 & out:freq6_2) & X in:light6) -> (!(X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &
( ((!out:freq6_0 & !out:freq6_1 & out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
(GF(in:light6) ->  GF(out:light6)) &
( GF(!(in:freq1_0 & !in:freq1_1 & in:freq1_2)) ->  GF(!(out:freq1_0 & !out:freq1_1 & out:freq1_2)) ) &
( GF(!(in:freq2_0 & !in:freq2_1 & in:freq2_2)) ->  GF(!(out:freq2_0 & !out:freq2_1 & out:freq2_2)) ) &
( GF(!(in:freq3_0 & !in:freq3_1 & in:freq3_2)) ->  GF(!(out:freq3_0 & !out:freq3_1 & out:freq3_2)) ) &
( GF(!(in:freq4_0 & !in:freq4_1 & in:freq4_2)) ->  GF(!(out:freq4_0 & !out:freq4_1 & out:freq4_2)) ) &
( GF(!(in:freq5_0 & !in:freq5_1 & in:freq5_2)) ->  GF(!(out:freq5_0 & !out:freq5_1 & out:freq5_2)) ) &
( GF(!(in:freq6_0 & !in:freq6_1 & in:freq6_2)) ->  GF(!(out:freq6_0 & !out:freq6_1 & out:freq6_2)) ) 


==> tl/traffic_lights_6,6_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & !in:light6 & 
in:freq1_0 & !in:freq1_1 & !in:freq1_2 &
in:freq2_0 & !in:freq2_1 & !in:freq2_2 &
in:freq3_0 & !in:freq3_1 & !in:freq3_2 &
in:freq4_0 & !in:freq4_1 & !in:freq4_2 &
in:freq5_0 & !in:freq5_1 & !in:freq5_2 &
in:freq6_0 & !in:freq6_1 & !in:freq6_2)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & !out:light6 & 
out:freq1_0 & !out:freq1_1 & !out:freq1_2 &
out:freq2_0 & !out:freq2_1 & !out:freq2_2 &
out:freq3_0 & !out:freq3_1 & !out:freq3_2 &
out:freq4_0 & !out:freq4_1 & !out:freq4_2 &
out:freq5_0 & !out:freq5_1 & !out:freq5_2 &
out:freq6_0 & !out:freq6_1 & !out:freq6_2)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & (!in:light1 | !in:light6) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & (!in:light2 | !in:light6) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & (!in:light3 | !in:light6) & 
(!in:light4 | !in:light5) & (!in:light4 | !in:light6) & 
(!in:light5 | !in:light6) & 

( (!in:freq1_0 & in:freq1_1 & in:freq1_2) -> (!(X in:freq1_0) & (X in:freq1_1) & (X in:freq1_2)) ) &
( (!(!in:freq1_0 & in:freq1_1 & in:freq1_2) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( ((in:freq1_0 & !in:freq1_1 & in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & (X in:freq1_2)) ) &

( (!in:freq2_0 & in:freq2_1 & in:freq2_2) -> (!(X in:freq2_0) & (X in:freq2_1) & (X in:freq2_2)) ) &
( (!(!in:freq2_0 & in:freq2_1 & in:freq2_2) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( ((in:freq2_0 & !in:freq2_1 & in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & (X in:freq2_2)) ) &

( (!in:freq3_0 & in:freq3_1 & in:freq3_2) -> (!(X in:freq3_0) & (X in:freq3_1) & (X in:freq3_2)) ) &
( (!(!in:freq3_0 & in:freq3_1 & in:freq3_2) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( ((in:freq3_0 & !in:freq3_1 & in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & (X in:freq3_2)) ) &

( (!in:freq4_0 & in:freq4_1 & in:freq4_2) -> (!(X in:freq4_0) & (X in:freq4_1) & (X in:freq4_2)) ) &
( (!(!in:freq4_0 & in:freq4_1 & in:freq4_2) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( ((in:freq4_0 & !in:freq4_1 & in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & (X in:freq4_2)) ) &

( (!in:freq5_0 & in:freq5_1 & in:freq5_2) -> (!(X in:freq5_0) & (X in:freq5_1) & (X in:freq5_2)) ) &
( (!(!in:freq5_0 & in:freq5_1 & in:freq5_2) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &
( ((!in:freq5_0 & !in:freq5_1 & in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &
( ((in:freq5_0 & !in:freq5_1 & in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & (X in:freq5_2)) ) &

( (!in:freq6_0 & in:freq6_1 & in:freq6_2) -> (!(X in:freq6_0) & (X in:freq6_1) & (X in:freq6_2)) ) &
( (!(!in:freq6_0 & in:freq6_1 & in:freq6_2) & X in:light6) -> (!(X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &
( ((!in:freq6_0 & !in:freq6_1 & in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &
( ((in:freq6_0 & !in:freq6_1 & in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & (X in:freq6_2)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & (!out:light3 | !out:light6) & (!out:light4 | !out:light6) & 
(!out:light5 | !out:light6) & 

( (!out:freq1_0 & out:freq1_1 & out:freq1_2) -> (!(X out:freq1_0) & (X out:freq1_1) & (X out:freq1_2)) ) &
( (!(!out:freq1_0 & out:freq1_1 & out:freq1_2) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( ((out:freq1_0 & !out:freq1_1 & out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & (X out:freq1_2)) ) &

( (!out:freq2_0 & out:freq2_1 & out:freq2_2) -> (!(X out:freq2_0) & (X out:freq2_1) & (X out:freq2_2)) ) &
( (!(!out:freq2_0 & out:freq2_1 & out:freq2_2) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( ((out:freq2_0 & !out:freq2_1 & out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & (X out:freq2_2)) ) &

( (!out:freq3_0 & out:freq3_1 & out:freq3_2) -> (!(X out:freq3_0) & (X out:freq3_1) & (X out:freq3_2)) ) &
( (!(!out:freq3_0 & out:freq3_1 & out:freq3_2) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( ((out:freq3_0 & !out:freq3_1 & out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & (X out:freq3_2)) ) &

( (!out:freq4_0 & out:freq4_1 & out:freq4_2) -> (!(X out:freq4_0) & (X out:freq4_1) & (X out:freq4_2)) ) &
( (!(!out:freq4_0 & out:freq4_1 & out:freq4_2) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( ((out:freq4_0 & !out:freq4_1 & out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & (X out:freq4_2)) ) &

( (!out:freq5_0 & out:freq5_1 & out:freq5_2) -> (!(X out:freq5_0) & (X out:freq5_1) & (X out:freq5_2)) ) &
( (!(!out:freq5_0 & out:freq5_1 & out:freq5_2) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &
( ((!out:freq5_0 & !out:freq5_1 & out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &
( ((out:freq5_0 & !out:freq5_1 & out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & (X out:freq5_2)) ) &

( (!out:freq6_0 & out:freq6_1 & out:freq6_2) -> (!(X out:freq6_0) & (X out:freq6_1) & (X out:freq6_2)) ) &
( (!(!out:freq6_0 & out:freq6_1 & out:freq6_2) & X in:light6) -> (!(X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &
( ((!out:freq6_0 & !out:freq6_1 & out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &
( ((out:freq6_0 & !out:freq6_1 & out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & (X out:freq6_2)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
(GF(in:light6) ->  GF(out:light6)) &
( GF(!(!in:freq1_0 & in:freq1_1 & in:freq1_2)) ->  GF(!(!out:freq1_0 & out:freq1_1 & out:freq1_2)) ) &
( GF(!(!in:freq2_0 & in:freq2_1 & in:freq2_2)) ->  GF(!(!out:freq2_0 & out:freq2_1 & out:freq2_2)) ) &
( GF(!(!in:freq3_0 & in:freq3_1 & in:freq3_2)) ->  GF(!(!out:freq3_0 & out:freq3_1 & out:freq3_2)) ) &
( GF(!(!in:freq4_0 & in:freq4_1 & in:freq4_2)) ->  GF(!(!out:freq4_0 & out:freq4_1 & out:freq4_2)) ) &
( GF(!(!in:freq5_0 & in:freq5_1 & in:freq5_2)) ->  GF(!(!out:freq5_0 & out:freq5_1 & out:freq5_2)) ) &
( GF(!(!in:freq6_0 & in:freq6_1 & in:freq6_2)) ->  GF(!(!out:freq6_0 & out:freq6_1 & out:freq6_2)) ) 


==> tl/traffic_lights_7,2_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & !in:light6 & !in:light7 & 
in:freq1_0 & !in:freq1_1 &
in:freq2_0 & !in:freq2_1 &
in:freq3_0 & !in:freq3_1 &
in:freq4_0 & !in:freq4_1 &
in:freq5_0 & !in:freq5_1 &
in:freq6_0 & !in:freq6_1 &
in:freq7_0 & !in:freq7_1)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & !out:light6 & !out:light7 & 
out:freq1_0 & !out:freq1_1 &
out:freq2_0 & !out:freq2_1 &
out:freq3_0 & !out:freq3_1 &
out:freq4_0 & !out:freq4_1 &
out:freq5_0 & !out:freq5_1 &
out:freq6_0 & !out:freq6_1 &
out:freq7_0 & !out:freq7_1)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & (!in:light1 | !in:light6) & (!in:light1 | !in:light7) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & (!in:light2 | !in:light6) & (!in:light2 | !in:light7) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & (!in:light3 | !in:light6) & (!in:light3 | !in:light7) & 
(!in:light4 | !in:light5) & (!in:light4 | !in:light6) & (!in:light4 | !in:light7) & 
(!in:light5 | !in:light6) & (!in:light5 | !in:light7) & 
(!in:light6 | !in:light7) & 

( (!in:freq1_0 & in:freq1_1) -> (!(X in:freq1_0) & (X in:freq1_1)) ) &
( (!(!in:freq1_0 & in:freq1_1) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1)) ) &
( ((!in:freq1_0 & !in:freq1_1) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1)) ) &
( ((in:freq1_0 & !in:freq1_1) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1)) ) &

( (!in:freq2_0 & in:freq2_1) -> (!(X in:freq2_0) & (X in:freq2_1)) ) &
( (!(!in:freq2_0 & in:freq2_1) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1)) ) &
( ((!in:freq2_0 & !in:freq2_1) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1)) ) &
( ((in:freq2_0 & !in:freq2_1) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1)) ) &

( (!in:freq3_0 & in:freq3_1) -> (!(X in:freq3_0) & (X in:freq3_1)) ) &
( (!(!in:freq3_0 & in:freq3_1) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1)) ) &
( ((!in:freq3_0 & !in:freq3_1) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1)) ) &
( ((in:freq3_0 & !in:freq3_1) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1)) ) &

( (!in:freq4_0 & in:freq4_1) -> (!(X in:freq4_0) & (X in:freq4_1)) ) &
( (!(!in:freq4_0 & in:freq4_1) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1)) ) &
( ((!in:freq4_0 & !in:freq4_1) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1)) ) &
( ((in:freq4_0 & !in:freq4_1) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1)) ) &

( (!in:freq5_0 & in:freq5_1) -> (!(X in:freq5_0) & (X in:freq5_1)) ) &
( (!(!in:freq5_0 & in:freq5_1) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1)) ) &
( ((!in:freq5_0 & !in:freq5_1) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1)) ) &
( ((in:freq5_0 & !in:freq5_1) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1)) ) &

( (!in:freq6_0 & in:freq6_1) -> (!(X in:freq6_0) & (X in:freq6_1)) ) &
( (!(!in:freq6_0 & in:freq6_1) & X in:light6) -> (!(X in:freq6_0) & !(X in:freq6_1)) ) &
( ((!in:freq6_0 & !in:freq6_1) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1)) ) &
( ((in:freq6_0 & !in:freq6_1) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1)) ) &

( (!in:freq7_0 & in:freq7_1) -> (!(X in:freq7_0) & (X in:freq7_1)) ) &
( (!(!in:freq7_0 & in:freq7_1) & X in:light7) -> (!(X in:freq7_0) & !(X in:freq7_1)) ) &
( ((!in:freq7_0 & !in:freq7_1) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1)) ) &
( ((in:freq7_0 & !in:freq7_1) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & (!out:light3 | !out:light6) & (!out:light4 | !out:light6) & 
(!out:light5 | !out:light6) & (!out:light5 | !out:light7) & (!out:light6 | !out:light7) & 

( (!out:freq1_0 & out:freq1_1) -> (!(X out:freq1_0) & (X out:freq1_1)) ) &
( (!(!out:freq1_0 & out:freq1_1) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1)) ) &
( ((!out:freq1_0 & !out:freq1_1) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1)) ) &
( ((out:freq1_0 & !out:freq1_1) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1)) ) &

( (!out:freq2_0 & out:freq2_1) -> (!(X out:freq2_0) & (X out:freq2_1)) ) &
( (!(!out:freq2_0 & out:freq2_1) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1)) ) &
( ((!out:freq2_0 & !out:freq2_1) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1)) ) &
( ((out:freq2_0 & !out:freq2_1) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1)) ) &

( (!out:freq3_0 & out:freq3_1) -> (!(X out:freq3_0) & (X out:freq3_1)) ) &
( (!(!out:freq3_0 & out:freq3_1) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1)) ) &
( ((!out:freq3_0 & !out:freq3_1) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1)) ) &
( ((out:freq3_0 & !out:freq3_1) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1)) ) &

( (!out:freq4_0 & out:freq4_1) -> (!(X out:freq4_0) & (X out:freq4_1)) ) &
( (!(!out:freq4_0 & out:freq4_1) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1)) ) &
( ((!out:freq4_0 & !out:freq4_1) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1)) ) &
( ((out:freq4_0 & !out:freq4_1) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1)) ) &

( (!out:freq5_0 & out:freq5_1) -> (!(X out:freq5_0) & (X out:freq5_1)) ) &
( (!(!out:freq5_0 & out:freq5_1) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1)) ) &
( ((!out:freq5_0 & !out:freq5_1) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1)) ) &
( ((out:freq5_0 & !out:freq5_1) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1)) ) &

( (!out:freq6_0 & out:freq6_1) -> (!(X out:freq6_0) & (X out:freq6_1)) ) &
( (!(!out:freq6_0 & out:freq6_1) & X in:light6) -> (!(X out:freq6_0) & !(X out:freq6_1)) ) &
( ((!out:freq6_0 & !out:freq6_1) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1)) ) &
( ((out:freq6_0 & !out:freq6_1) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1)) ) &

( (!out:freq7_0 & out:freq7_1) -> (!(X out:freq7_0) & (X out:freq7_1)) ) &
( (!(!out:freq7_0 & out:freq7_1) & X in:light7) -> (!(X out:freq7_0) & !(X out:freq7_1)) ) &
( ((!out:freq7_0 & !out:freq7_1) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1)) ) &
( ((out:freq7_0 & !out:freq7_1) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
(GF(in:light6) ->  GF(out:light6)) &
(GF(in:light7) ->  GF(out:light7)) &
( GF(!(!in:freq1_0 & in:freq1_1)) ->  GF(!(!out:freq1_0 & out:freq1_1)) ) &
( GF(!(!in:freq2_0 & in:freq2_1)) ->  GF(!(!out:freq2_0 & out:freq2_1)) ) &
( GF(!(!in:freq3_0 & in:freq3_1)) ->  GF(!(!out:freq3_0 & out:freq3_1)) ) &
( GF(!(!in:freq4_0 & in:freq4_1)) ->  GF(!(!out:freq4_0 & out:freq4_1)) ) &
( GF(!(!in:freq5_0 & in:freq5_1)) ->  GF(!(!out:freq5_0 & out:freq5_1)) ) &
( GF(!(!in:freq6_0 & in:freq6_1)) ->  GF(!(!out:freq6_0 & out:freq6_1)) ) &
( GF(!(!in:freq7_0 & in:freq7_1)) ->  GF(!(!out:freq7_0 & out:freq7_1)) ) 


==> tl/traffic_lights_7,3_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & !in:light6 & !in:light7 & 
in:freq1_0 & !in:freq1_1 &
in:freq2_0 & !in:freq2_1 &
in:freq3_0 & !in:freq3_1 &
in:freq4_0 & !in:freq4_1 &
in:freq5_0 & !in:freq5_1 &
in:freq6_0 & !in:freq6_1 &
in:freq7_0 & !in:freq7_1)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & !out:light6 & !out:light7 & 
out:freq1_0 & !out:freq1_1 &
out:freq2_0 & !out:freq2_1 &
out:freq3_0 & !out:freq3_1 &
out:freq4_0 & !out:freq4_1 &
out:freq5_0 & !out:freq5_1 &
out:freq6_0 & !out:freq6_1 &
out:freq7_0 & !out:freq7_1)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & (!in:light1 | !in:light6) & (!in:light1 | !in:light7) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & (!in:light2 | !in:light6) & (!in:light2 | !in:light7) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & (!in:light3 | !in:light6) & (!in:light3 | !in:light7) & 
(!in:light4 | !in:light5) & (!in:light4 | !in:light6) & (!in:light4 | !in:light7) & 
(!in:light5 | !in:light6) & (!in:light5 | !in:light7) & 
(!in:light6 | !in:light7) & 

( (in:freq1_0 & in:freq1_1) -> ((X in:freq1_0) & (X in:freq1_1)) ) &
( (!(in:freq1_0 & in:freq1_1) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1)) ) &
( ((!in:freq1_0 & !in:freq1_1) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1)) ) &
( ((in:freq1_0 & !in:freq1_1) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1)) ) &
( ((!in:freq1_0 & in:freq1_1) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1)) ) &

( (in:freq2_0 & in:freq2_1) -> ((X in:freq2_0) & (X in:freq2_1)) ) &
( (!(in:freq2_0 & in:freq2_1) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1)) ) &
( ((!in:freq2_0 & !in:freq2_1) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1)) ) &
( ((in:freq2_0 & !in:freq2_1) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1)) ) &
( ((!in:freq2_0 & in:freq2_1) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1)) ) &

( (in:freq3_0 & in:freq3_1) -> ((X in:freq3_0) & (X in:freq3_1)) ) &
( (!(in:freq3_0 & in:freq3_1) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1)) ) &
( ((!in:freq3_0 & !in:freq3_1) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1)) ) &
( ((in:freq3_0 & !in:freq3_1) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1)) ) &
( ((!in:freq3_0 & in:freq3_1) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1)) ) &

( (in:freq4_0 & in:freq4_1) -> ((X in:freq4_0) & (X in:freq4_1)) ) &
( (!(in:freq4_0 & in:freq4_1) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1)) ) &
( ((!in:freq4_0 & !in:freq4_1) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1)) ) &
( ((in:freq4_0 & !in:freq4_1) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1)) ) &
( ((!in:freq4_0 & in:freq4_1) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1)) ) &

( (in:freq5_0 & in:freq5_1) -> ((X in:freq5_0) & (X in:freq5_1)) ) &
( (!(in:freq5_0 & in:freq5_1) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1)) ) &
( ((!in:freq5_0 & !in:freq5_1) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1)) ) &
( ((in:freq5_0 & !in:freq5_1) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1)) ) &
( ((!in:freq5_0 & in:freq5_1) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1)) ) &

( (in:freq6_0 & in:freq6_1) -> ((X in:freq6_0) & (X in:freq6_1)) ) &
( (!(in:freq6_0 & in:freq6_1) & X in:light6) -> (!(X in:freq6_0) & !(X in:freq6_1)) ) &
( ((!in:freq6_0 & !in:freq6_1) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1)) ) &
( ((in:freq6_0 & !in:freq6_1) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1)) ) &
( ((!in:freq6_0 & in:freq6_1) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1)) ) &

( (in:freq7_0 & in:freq7_1) -> ((X in:freq7_0) & (X in:freq7_1)) ) &
( (!(in:freq7_0 & in:freq7_1) & X in:light7) -> (!(X in:freq7_0) & !(X in:freq7_1)) ) &
( ((!in:freq7_0 & !in:freq7_1) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1)) ) &
( ((in:freq7_0 & !in:freq7_1) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1)) ) &
( ((!in:freq7_0 & in:freq7_1) & !(X in:light7)) -> ((X in:freq7_0) & (X in:freq7_1)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & (!out:light3 | !out:light6) & (!out:light4 | !out:light6) & 
(!out:light5 | !out:light6) & (!out:light5 | !out:light7) & (!out:light6 | !out:light7) & 

( (out:freq1_0 & out:freq1_1) -> ((X out:freq1_0) & (X out:freq1_1)) ) &
( (!(out:freq1_0 & out:freq1_1) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1)) ) &
( ((!out:freq1_0 & !out:freq1_1) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1)) ) &
( ((out:freq1_0 & !out:freq1_1) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1)) ) &
( ((!out:freq1_0 & out:freq1_1) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1)) ) &

( (out:freq2_0 & out:freq2_1) -> ((X out:freq2_0) & (X out:freq2_1)) ) &
( (!(out:freq2_0 & out:freq2_1) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1)) ) &
( ((!out:freq2_0 & !out:freq2_1) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1)) ) &
( ((out:freq2_0 & !out:freq2_1) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1)) ) &
( ((!out:freq2_0 & out:freq2_1) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1)) ) &

( (out:freq3_0 & out:freq3_1) -> ((X out:freq3_0) & (X out:freq3_1)) ) &
( (!(out:freq3_0 & out:freq3_1) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1)) ) &
( ((!out:freq3_0 & !out:freq3_1) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1)) ) &
( ((out:freq3_0 & !out:freq3_1) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1)) ) &
( ((!out:freq3_0 & out:freq3_1) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1)) ) &

( (out:freq4_0 & out:freq4_1) -> ((X out:freq4_0) & (X out:freq4_1)) ) &
( (!(out:freq4_0 & out:freq4_1) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1)) ) &
( ((!out:freq4_0 & !out:freq4_1) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1)) ) &
( ((out:freq4_0 & !out:freq4_1) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1)) ) &
( ((!out:freq4_0 & out:freq4_1) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1)) ) &

( (out:freq5_0 & out:freq5_1) -> ((X out:freq5_0) & (X out:freq5_1)) ) &
( (!(out:freq5_0 & out:freq5_1) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1)) ) &
( ((!out:freq5_0 & !out:freq5_1) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1)) ) &
( ((out:freq5_0 & !out:freq5_1) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1)) ) &
( ((!out:freq5_0 & out:freq5_1) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1)) ) &

( (out:freq6_0 & out:freq6_1) -> ((X out:freq6_0) & (X out:freq6_1)) ) &
( (!(out:freq6_0 & out:freq6_1) & X in:light6) -> (!(X out:freq6_0) & !(X out:freq6_1)) ) &
( ((!out:freq6_0 & !out:freq6_1) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1)) ) &
( ((out:freq6_0 & !out:freq6_1) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1)) ) &
( ((!out:freq6_0 & out:freq6_1) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1)) ) &

( (out:freq7_0 & out:freq7_1) -> ((X out:freq7_0) & (X out:freq7_1)) ) &
( (!(out:freq7_0 & out:freq7_1) & X in:light7) -> (!(X out:freq7_0) & !(X out:freq7_1)) ) &
( ((!out:freq7_0 & !out:freq7_1) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1)) ) &
( ((out:freq7_0 & !out:freq7_1) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1)) ) &
( ((!out:freq7_0 & out:freq7_1) & !(X in:light7)) -> ((X out:freq7_0) & (X out:freq7_1)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
(GF(in:light6) ->  GF(out:light6)) &
(GF(in:light7) ->  GF(out:light7)) &
( GF(!(in:freq1_0 & in:freq1_1)) ->  GF(!(out:freq1_0 & out:freq1_1)) ) &
( GF(!(in:freq2_0 & in:freq2_1)) ->  GF(!(out:freq2_0 & out:freq2_1)) ) &
( GF(!(in:freq3_0 & in:freq3_1)) ->  GF(!(out:freq3_0 & out:freq3_1)) ) &
( GF(!(in:freq4_0 & in:freq4_1)) ->  GF(!(out:freq4_0 & out:freq4_1)) ) &
( GF(!(in:freq5_0 & in:freq5_1)) ->  GF(!(out:freq5_0 & out:freq5_1)) ) &
( GF(!(in:freq6_0 & in:freq6_1)) ->  GF(!(out:freq6_0 & out:freq6_1)) ) &
( GF(!(in:freq7_0 & in:freq7_1)) ->  GF(!(out:freq7_0 & out:freq7_1)) ) 


==> tl/traffic_lights_7,4_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & !in:light6 & !in:light7 & 
in:freq1_0 & !in:freq1_1 & !in:freq1_2 &
in:freq2_0 & !in:freq2_1 & !in:freq2_2 &
in:freq3_0 & !in:freq3_1 & !in:freq3_2 &
in:freq4_0 & !in:freq4_1 & !in:freq4_2 &
in:freq5_0 & !in:freq5_1 & !in:freq5_2 &
in:freq6_0 & !in:freq6_1 & !in:freq6_2 &
in:freq7_0 & !in:freq7_1 & !in:freq7_2)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & !out:light6 & !out:light7 & 
out:freq1_0 & !out:freq1_1 & !out:freq1_2 &
out:freq2_0 & !out:freq2_1 & !out:freq2_2 &
out:freq3_0 & !out:freq3_1 & !out:freq3_2 &
out:freq4_0 & !out:freq4_1 & !out:freq4_2 &
out:freq5_0 & !out:freq5_1 & !out:freq5_2 &
out:freq6_0 & !out:freq6_1 & !out:freq6_2 &
out:freq7_0 & !out:freq7_1 & !out:freq7_2)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & (!in:light1 | !in:light6) & (!in:light1 | !in:light7) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & (!in:light2 | !in:light6) & (!in:light2 | !in:light7) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & (!in:light3 | !in:light6) & (!in:light3 | !in:light7) & 
(!in:light4 | !in:light5) & (!in:light4 | !in:light6) & (!in:light4 | !in:light7) & 
(!in:light5 | !in:light6) & (!in:light5 | !in:light7) & 
(!in:light6 | !in:light7) & 

( (!in:freq1_0 & !in:freq1_1 & in:freq1_2) -> (!(X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( (!(!in:freq1_0 & !in:freq1_1 & in:freq1_2) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &

( (!in:freq2_0 & !in:freq2_1 & in:freq2_2) -> (!(X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( (!(!in:freq2_0 & !in:freq2_1 & in:freq2_2) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &

( (!in:freq3_0 & !in:freq3_1 & in:freq3_2) -> (!(X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( (!(!in:freq3_0 & !in:freq3_1 & in:freq3_2) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &

( (!in:freq4_0 & !in:freq4_1 & in:freq4_2) -> (!(X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( (!(!in:freq4_0 & !in:freq4_1 & in:freq4_2) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &

( (!in:freq5_0 & !in:freq5_1 & in:freq5_2) -> (!(X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &
( (!(!in:freq5_0 & !in:freq5_1 & in:freq5_2) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &

( (!in:freq6_0 & !in:freq6_1 & in:freq6_2) -> (!(X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &
( (!(!in:freq6_0 & !in:freq6_1 & in:freq6_2) & X in:light6) -> (!(X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &

( (!in:freq7_0 & !in:freq7_1 & in:freq7_2) -> (!(X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2)) ) &
( (!(!in:freq7_0 & !in:freq7_1 & in:freq7_2) & X in:light7) -> (!(X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2)) ) &
( ((!in:freq7_0 & !in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2)) ) &
( ((in:freq7_0 & !in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2)) ) &
( ((!in:freq7_0 & in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2)) ) &
( ((in:freq7_0 & in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & (!out:light3 | !out:light6) & (!out:light4 | !out:light6) & 
(!out:light5 | !out:light6) & (!out:light5 | !out:light7) & (!out:light6 | !out:light7) & 

( (!out:freq1_0 & !out:freq1_1 & out:freq1_2) -> (!(X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( (!(!out:freq1_0 & !out:freq1_1 & out:freq1_2) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &

( (!out:freq2_0 & !out:freq2_1 & out:freq2_2) -> (!(X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( (!(!out:freq2_0 & !out:freq2_1 & out:freq2_2) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &

( (!out:freq3_0 & !out:freq3_1 & out:freq3_2) -> (!(X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( (!(!out:freq3_0 & !out:freq3_1 & out:freq3_2) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &

( (!out:freq4_0 & !out:freq4_1 & out:freq4_2) -> (!(X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( (!(!out:freq4_0 & !out:freq4_1 & out:freq4_2) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &

( (!out:freq5_0 & !out:freq5_1 & out:freq5_2) -> (!(X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &
( (!(!out:freq5_0 & !out:freq5_1 & out:freq5_2) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &

( (!out:freq6_0 & !out:freq6_1 & out:freq6_2) -> (!(X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &
( (!(!out:freq6_0 & !out:freq6_1 & out:freq6_2) & X in:light6) -> (!(X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &

( (!out:freq7_0 & !out:freq7_1 & out:freq7_2) -> (!(X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2)) ) &
( (!(!out:freq7_0 & !out:freq7_1 & out:freq7_2) & X in:light7) -> (!(X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2)) ) &
( ((!out:freq7_0 & !out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2)) ) &
( ((out:freq7_0 & !out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2)) ) &
( ((!out:freq7_0 & out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2)) ) &
( ((out:freq7_0 & out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
(GF(in:light6) ->  GF(out:light6)) &
(GF(in:light7) ->  GF(out:light7)) &
( GF(!(!in:freq1_0 & !in:freq1_1 & in:freq1_2)) ->  GF(!(!out:freq1_0 & !out:freq1_1 & out:freq1_2)) ) &
( GF(!(!in:freq2_0 & !in:freq2_1 & in:freq2_2)) ->  GF(!(!out:freq2_0 & !out:freq2_1 & out:freq2_2)) ) &
( GF(!(!in:freq3_0 & !in:freq3_1 & in:freq3_2)) ->  GF(!(!out:freq3_0 & !out:freq3_1 & out:freq3_2)) ) &
( GF(!(!in:freq4_0 & !in:freq4_1 & in:freq4_2)) ->  GF(!(!out:freq4_0 & !out:freq4_1 & out:freq4_2)) ) &
( GF(!(!in:freq5_0 & !in:freq5_1 & in:freq5_2)) ->  GF(!(!out:freq5_0 & !out:freq5_1 & out:freq5_2)) ) &
( GF(!(!in:freq6_0 & !in:freq6_1 & in:freq6_2)) ->  GF(!(!out:freq6_0 & !out:freq6_1 & out:freq6_2)) ) &
( GF(!(!in:freq7_0 & !in:freq7_1 & in:freq7_2)) ->  GF(!(!out:freq7_0 & !out:freq7_1 & out:freq7_2)) ) 


==> tl/traffic_lights_7,5_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & !in:light6 & !in:light7 & 
in:freq1_0 & !in:freq1_1 & !in:freq1_2 &
in:freq2_0 & !in:freq2_1 & !in:freq2_2 &
in:freq3_0 & !in:freq3_1 & !in:freq3_2 &
in:freq4_0 & !in:freq4_1 & !in:freq4_2 &
in:freq5_0 & !in:freq5_1 & !in:freq5_2 &
in:freq6_0 & !in:freq6_1 & !in:freq6_2 &
in:freq7_0 & !in:freq7_1 & !in:freq7_2)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & !out:light6 & !out:light7 & 
out:freq1_0 & !out:freq1_1 & !out:freq1_2 &
out:freq2_0 & !out:freq2_1 & !out:freq2_2 &
out:freq3_0 & !out:freq3_1 & !out:freq3_2 &
out:freq4_0 & !out:freq4_1 & !out:freq4_2 &
out:freq5_0 & !out:freq5_1 & !out:freq5_2 &
out:freq6_0 & !out:freq6_1 & !out:freq6_2 &
out:freq7_0 & !out:freq7_1 & !out:freq7_2)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & (!in:light1 | !in:light6) & (!in:light1 | !in:light7) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & (!in:light2 | !in:light6) & (!in:light2 | !in:light7) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & (!in:light3 | !in:light6) & (!in:light3 | !in:light7) & 
(!in:light4 | !in:light5) & (!in:light4 | !in:light6) & (!in:light4 | !in:light7) & 
(!in:light5 | !in:light6) & (!in:light5 | !in:light7) & 
(!in:light6 | !in:light7) & 

( (in:freq1_0 & !in:freq1_1 & in:freq1_2) -> ((X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( (!(in:freq1_0 & !in:freq1_1 & in:freq1_2) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &

( (in:freq2_0 & !in:freq2_1 & in:freq2_2) -> ((X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( (!(in:freq2_0 & !in:freq2_1 & in:freq2_2) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &

( (in:freq3_0 & !in:freq3_1 & in:freq3_2) -> ((X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( (!(in:freq3_0 & !in:freq3_1 & in:freq3_2) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &

( (in:freq4_0 & !in:freq4_1 & in:freq4_2) -> ((X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( (!(in:freq4_0 & !in:freq4_1 & in:freq4_2) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &

( (in:freq5_0 & !in:freq5_1 & in:freq5_2) -> ((X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &
( (!(in:freq5_0 & !in:freq5_1 & in:freq5_2) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &
( ((!in:freq5_0 & !in:freq5_1 & in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &

( (in:freq6_0 & !in:freq6_1 & in:freq6_2) -> ((X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &
( (!(in:freq6_0 & !in:freq6_1 & in:freq6_2) & X in:light6) -> (!(X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &
( ((!in:freq6_0 & !in:freq6_1 & in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &

( (in:freq7_0 & !in:freq7_1 & in:freq7_2) -> ((X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2)) ) &
( (!(in:freq7_0 & !in:freq7_1 & in:freq7_2) & X in:light7) -> (!(X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2)) ) &
( ((!in:freq7_0 & !in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2)) ) &
( ((in:freq7_0 & !in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2)) ) &
( ((!in:freq7_0 & in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2)) ) &
( ((in:freq7_0 & in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2)) ) &
( ((!in:freq7_0 & !in:freq7_1 & in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & (!out:light3 | !out:light6) & (!out:light4 | !out:light6) & 
(!out:light5 | !out:light6) & (!out:light5 | !out:light7) & (!out:light6 | !out:light7) & 

( (out:freq1_0 & !out:freq1_1 & out:freq1_2) -> ((X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( (!(out:freq1_0 & !out:freq1_1 & out:freq1_2) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &

( (out:freq2_0 & !out:freq2_1 & out:freq2_2) -> ((X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( (!(out:freq2_0 & !out:freq2_1 & out:freq2_2) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &

( (out:freq3_0 & !out:freq3_1 & out:freq3_2) -> ((X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( (!(out:freq3_0 & !out:freq3_1 & out:freq3_2) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &

( (out:freq4_0 & !out:freq4_1 & out:freq4_2) -> ((X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( (!(out:freq4_0 & !out:freq4_1 & out:freq4_2) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &

( (out:freq5_0 & !out:freq5_1 & out:freq5_2) -> ((X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &
( (!(out:freq5_0 & !out:freq5_1 & out:freq5_2) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &
( ((!out:freq5_0 & !out:freq5_1 & out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &

( (out:freq6_0 & !out:freq6_1 & out:freq6_2) -> ((X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &
( (!(out:freq6_0 & !out:freq6_1 & out:freq6_2) & X in:light6) -> (!(X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &
( ((!out:freq6_0 & !out:freq6_1 & out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &

( (out:freq7_0 & !out:freq7_1 & out:freq7_2) -> ((X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2)) ) &
( (!(out:freq7_0 & !out:freq7_1 & out:freq7_2) & X in:light7) -> (!(X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2)) ) &
( ((!out:freq7_0 & !out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2)) ) &
( ((out:freq7_0 & !out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2)) ) &
( ((!out:freq7_0 & out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2)) ) &
( ((out:freq7_0 & out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2)) ) &
( ((!out:freq7_0 & !out:freq7_1 & out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
(GF(in:light6) ->  GF(out:light6)) &
(GF(in:light7) ->  GF(out:light7)) &
( GF(!(in:freq1_0 & !in:freq1_1 & in:freq1_2)) ->  GF(!(out:freq1_0 & !out:freq1_1 & out:freq1_2)) ) &
( GF(!(in:freq2_0 & !in:freq2_1 & in:freq2_2)) ->  GF(!(out:freq2_0 & !out:freq2_1 & out:freq2_2)) ) &
( GF(!(in:freq3_0 & !in:freq3_1 & in:freq3_2)) ->  GF(!(out:freq3_0 & !out:freq3_1 & out:freq3_2)) ) &
( GF(!(in:freq4_0 & !in:freq4_1 & in:freq4_2)) ->  GF(!(out:freq4_0 & !out:freq4_1 & out:freq4_2)) ) &
( GF(!(in:freq5_0 & !in:freq5_1 & in:freq5_2)) ->  GF(!(out:freq5_0 & !out:freq5_1 & out:freq5_2)) ) &
( GF(!(in:freq6_0 & !in:freq6_1 & in:freq6_2)) ->  GF(!(out:freq6_0 & !out:freq6_1 & out:freq6_2)) ) &
( GF(!(in:freq7_0 & !in:freq7_1 & in:freq7_2)) ->  GF(!(out:freq7_0 & !out:freq7_1 & out:freq7_2)) ) 


==> tl/traffic_lights_7,6_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & !in:light6 & !in:light7 & 
in:freq1_0 & !in:freq1_1 & !in:freq1_2 &
in:freq2_0 & !in:freq2_1 & !in:freq2_2 &
in:freq3_0 & !in:freq3_1 & !in:freq3_2 &
in:freq4_0 & !in:freq4_1 & !in:freq4_2 &
in:freq5_0 & !in:freq5_1 & !in:freq5_2 &
in:freq6_0 & !in:freq6_1 & !in:freq6_2 &
in:freq7_0 & !in:freq7_1 & !in:freq7_2)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & !out:light6 & !out:light7 & 
out:freq1_0 & !out:freq1_1 & !out:freq1_2 &
out:freq2_0 & !out:freq2_1 & !out:freq2_2 &
out:freq3_0 & !out:freq3_1 & !out:freq3_2 &
out:freq4_0 & !out:freq4_1 & !out:freq4_2 &
out:freq5_0 & !out:freq5_1 & !out:freq5_2 &
out:freq6_0 & !out:freq6_1 & !out:freq6_2 &
out:freq7_0 & !out:freq7_1 & !out:freq7_2)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & (!in:light1 | !in:light6) & (!in:light1 | !in:light7) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & (!in:light2 | !in:light6) & (!in:light2 | !in:light7) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & (!in:light3 | !in:light6) & (!in:light3 | !in:light7) & 
(!in:light4 | !in:light5) & (!in:light4 | !in:light6) & (!in:light4 | !in:light7) & 
(!in:light5 | !in:light6) & (!in:light5 | !in:light7) & 
(!in:light6 | !in:light7) & 

( (!in:freq1_0 & in:freq1_1 & in:freq1_2) -> (!(X in:freq1_0) & (X in:freq1_1) & (X in:freq1_2)) ) &
( (!(!in:freq1_0 & in:freq1_1 & in:freq1_2) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( ((in:freq1_0 & !in:freq1_1 & in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & (X in:freq1_2)) ) &

( (!in:freq2_0 & in:freq2_1 & in:freq2_2) -> (!(X in:freq2_0) & (X in:freq2_1) & (X in:freq2_2)) ) &
( (!(!in:freq2_0 & in:freq2_1 & in:freq2_2) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( ((in:freq2_0 & !in:freq2_1 & in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & (X in:freq2_2)) ) &

( (!in:freq3_0 & in:freq3_1 & in:freq3_2) -> (!(X in:freq3_0) & (X in:freq3_1) & (X in:freq3_2)) ) &
( (!(!in:freq3_0 & in:freq3_1 & in:freq3_2) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( ((in:freq3_0 & !in:freq3_1 & in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & (X in:freq3_2)) ) &

( (!in:freq4_0 & in:freq4_1 & in:freq4_2) -> (!(X in:freq4_0) & (X in:freq4_1) & (X in:freq4_2)) ) &
( (!(!in:freq4_0 & in:freq4_1 & in:freq4_2) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( ((in:freq4_0 & !in:freq4_1 & in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & (X in:freq4_2)) ) &

( (!in:freq5_0 & in:freq5_1 & in:freq5_2) -> (!(X in:freq5_0) & (X in:freq5_1) & (X in:freq5_2)) ) &
( (!(!in:freq5_0 & in:freq5_1 & in:freq5_2) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &
( ((!in:freq5_0 & !in:freq5_1 & in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &
( ((in:freq5_0 & !in:freq5_1 & in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & (X in:freq5_2)) ) &

( (!in:freq6_0 & in:freq6_1 & in:freq6_2) -> (!(X in:freq6_0) & (X in:freq6_1) & (X in:freq6_2)) ) &
( (!(!in:freq6_0 & in:freq6_1 & in:freq6_2) & X in:light6) -> (!(X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &
( ((!in:freq6_0 & !in:freq6_1 & in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &
( ((in:freq6_0 & !in:freq6_1 & in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & (X in:freq6_2)) ) &

( (!in:freq7_0 & in:freq7_1 & in:freq7_2) -> (!(X in:freq7_0) & (X in:freq7_1) & (X in:freq7_2)) ) &
( (!(!in:freq7_0 & in:freq7_1 & in:freq7_2) & X in:light7) -> (!(X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2)) ) &
( ((!in:freq7_0 & !in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2)) ) &
( ((in:freq7_0 & !in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2)) ) &
( ((!in:freq7_0 & in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2)) ) &
( ((in:freq7_0 & in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2)) ) &
( ((!in:freq7_0 & !in:freq7_1 & in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2)) ) &
( ((in:freq7_0 & !in:freq7_1 & in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & (X in:freq7_2)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & (!out:light3 | !out:light6) & (!out:light4 | !out:light6) & 
(!out:light5 | !out:light6) & (!out:light5 | !out:light7) & (!out:light6 | !out:light7) & 

( (!out:freq1_0 & out:freq1_1 & out:freq1_2) -> (!(X out:freq1_0) & (X out:freq1_1) & (X out:freq1_2)) ) &
( (!(!out:freq1_0 & out:freq1_1 & out:freq1_2) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( ((out:freq1_0 & !out:freq1_1 & out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & (X out:freq1_2)) ) &

( (!out:freq2_0 & out:freq2_1 & out:freq2_2) -> (!(X out:freq2_0) & (X out:freq2_1) & (X out:freq2_2)) ) &
( (!(!out:freq2_0 & out:freq2_1 & out:freq2_2) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( ((out:freq2_0 & !out:freq2_1 & out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & (X out:freq2_2)) ) &

( (!out:freq3_0 & out:freq3_1 & out:freq3_2) -> (!(X out:freq3_0) & (X out:freq3_1) & (X out:freq3_2)) ) &
( (!(!out:freq3_0 & out:freq3_1 & out:freq3_2) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( ((out:freq3_0 & !out:freq3_1 & out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & (X out:freq3_2)) ) &

( (!out:freq4_0 & out:freq4_1 & out:freq4_2) -> (!(X out:freq4_0) & (X out:freq4_1) & (X out:freq4_2)) ) &
( (!(!out:freq4_0 & out:freq4_1 & out:freq4_2) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( ((out:freq4_0 & !out:freq4_1 & out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & (X out:freq4_2)) ) &

( (!out:freq5_0 & out:freq5_1 & out:freq5_2) -> (!(X out:freq5_0) & (X out:freq5_1) & (X out:freq5_2)) ) &
( (!(!out:freq5_0 & out:freq5_1 & out:freq5_2) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &
( ((!out:freq5_0 & !out:freq5_1 & out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &
( ((out:freq5_0 & !out:freq5_1 & out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & (X out:freq5_2)) ) &

( (!out:freq6_0 & out:freq6_1 & out:freq6_2) -> (!(X out:freq6_0) & (X out:freq6_1) & (X out:freq6_2)) ) &
( (!(!out:freq6_0 & out:freq6_1 & out:freq6_2) & X in:light6) -> (!(X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &
( ((!out:freq6_0 & !out:freq6_1 & out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &
( ((out:freq6_0 & !out:freq6_1 & out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & (X out:freq6_2)) ) &

( (!out:freq7_0 & out:freq7_1 & out:freq7_2) -> (!(X out:freq7_0) & (X out:freq7_1) & (X out:freq7_2)) ) &
( (!(!out:freq7_0 & out:freq7_1 & out:freq7_2) & X in:light7) -> (!(X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2)) ) &
( ((!out:freq7_0 & !out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2)) ) &
( ((out:freq7_0 & !out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2)) ) &
( ((!out:freq7_0 & out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2)) ) &
( ((out:freq7_0 & out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2)) ) &
( ((!out:freq7_0 & !out:freq7_1 & out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2)) ) &
( ((out:freq7_0 & !out:freq7_1 & out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & (X out:freq7_2)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
(GF(in:light6) ->  GF(out:light6)) &
(GF(in:light7) ->  GF(out:light7)) &
( GF(!(!in:freq1_0 & in:freq1_1 & in:freq1_2)) ->  GF(!(!out:freq1_0 & out:freq1_1 & out:freq1_2)) ) &
( GF(!(!in:freq2_0 & in:freq2_1 & in:freq2_2)) ->  GF(!(!out:freq2_0 & out:freq2_1 & out:freq2_2)) ) &
( GF(!(!in:freq3_0 & in:freq3_1 & in:freq3_2)) ->  GF(!(!out:freq3_0 & out:freq3_1 & out:freq3_2)) ) &
( GF(!(!in:freq4_0 & in:freq4_1 & in:freq4_2)) ->  GF(!(!out:freq4_0 & out:freq4_1 & out:freq4_2)) ) &
( GF(!(!in:freq5_0 & in:freq5_1 & in:freq5_2)) ->  GF(!(!out:freq5_0 & out:freq5_1 & out:freq5_2)) ) &
( GF(!(!in:freq6_0 & in:freq6_1 & in:freq6_2)) ->  GF(!(!out:freq6_0 & out:freq6_1 & out:freq6_2)) ) &
( GF(!(!in:freq7_0 & in:freq7_1 & in:freq7_2)) ->  GF(!(!out:freq7_0 & out:freq7_1 & out:freq7_2)) ) 


==> tl/traffic_lights_7,7_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & !in:light6 & !in:light7 & 
in:freq1_0 & !in:freq1_1 & !in:freq1_2 &
in:freq2_0 & !in:freq2_1 & !in:freq2_2 &
in:freq3_0 & !in:freq3_1 & !in:freq3_2 &
in:freq4_0 & !in:freq4_1 & !in:freq4_2 &
in:freq5_0 & !in:freq5_1 & !in:freq5_2 &
in:freq6_0 & !in:freq6_1 & !in:freq6_2 &
in:freq7_0 & !in:freq7_1 & !in:freq7_2)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & !out:light6 & !out:light7 & 
out:freq1_0 & !out:freq1_1 & !out:freq1_2 &
out:freq2_0 & !out:freq2_1 & !out:freq2_2 &
out:freq3_0 & !out:freq3_1 & !out:freq3_2 &
out:freq4_0 & !out:freq4_1 & !out:freq4_2 &
out:freq5_0 & !out:freq5_1 & !out:freq5_2 &
out:freq6_0 & !out:freq6_1 & !out:freq6_2 &
out:freq7_0 & !out:freq7_1 & !out:freq7_2)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & (!in:light1 | !in:light6) & (!in:light1 | !in:light7) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & (!in:light2 | !in:light6) & (!in:light2 | !in:light7) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & (!in:light3 | !in:light6) & (!in:light3 | !in:light7) & 
(!in:light4 | !in:light5) & (!in:light4 | !in:light6) & (!in:light4 | !in:light7) & 
(!in:light5 | !in:light6) & (!in:light5 | !in:light7) & 
(!in:light6 | !in:light7) & 

( (in:freq1_0 & in:freq1_1 & in:freq1_2) -> ((X in:freq1_0) & (X in:freq1_1) & (X in:freq1_2)) ) &
( (!(in:freq1_0 & in:freq1_1 & in:freq1_2) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( ((in:freq1_0 & !in:freq1_1 & in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & (X in:freq1_2)) ) &
( ((!in:freq1_0 & in:freq1_1 & in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & (X in:freq1_2)) ) &

( (in:freq2_0 & in:freq2_1 & in:freq2_2) -> ((X in:freq2_0) & (X in:freq2_1) & (X in:freq2_2)) ) &
( (!(in:freq2_0 & in:freq2_1 & in:freq2_2) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( ((in:freq2_0 & !in:freq2_1 & in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & (X in:freq2_2)) ) &
( ((!in:freq2_0 & in:freq2_1 & in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & (X in:freq2_2)) ) &

( (in:freq3_0 & in:freq3_1 & in:freq3_2) -> ((X in:freq3_0) & (X in:freq3_1) & (X in:freq3_2)) ) &
( (!(in:freq3_0 & in:freq3_1 & in:freq3_2) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( ((in:freq3_0 & !in:freq3_1 & in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & (X in:freq3_2)) ) &
( ((!in:freq3_0 & in:freq3_1 & in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & (X in:freq3_2)) ) &

( (in:freq4_0 & in:freq4_1 & in:freq4_2) -> ((X in:freq4_0) & (X in:freq4_1) & (X in:freq4_2)) ) &
( (!(in:freq4_0 & in:freq4_1 & in:freq4_2) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( ((in:freq4_0 & !in:freq4_1 & in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & (X in:freq4_2)) ) &
( ((!in:freq4_0 & in:freq4_1 & in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & (X in:freq4_2)) ) &

( (in:freq5_0 & in:freq5_1 & in:freq5_2) -> ((X in:freq5_0) & (X in:freq5_1) & (X in:freq5_2)) ) &
( (!(in:freq5_0 & in:freq5_1 & in:freq5_2) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &
( ((!in:freq5_0 & !in:freq5_1 & in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &
( ((in:freq5_0 & !in:freq5_1 & in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & (X in:freq5_2)) ) &
( ((!in:freq5_0 & in:freq5_1 & in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & (X in:freq5_2)) ) &

( (in:freq6_0 & in:freq6_1 & in:freq6_2) -> ((X in:freq6_0) & (X in:freq6_1) & (X in:freq6_2)) ) &
( (!(in:freq6_0 & in:freq6_1 & in:freq6_2) & X in:light6) -> (!(X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &
( ((!in:freq6_0 & !in:freq6_1 & in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &
( ((in:freq6_0 & !in:freq6_1 & in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & (X in:freq6_2)) ) &
( ((!in:freq6_0 & in:freq6_1 & in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1) & (X in:freq6_2)) ) &

( (in:freq7_0 & in:freq7_1 & in:freq7_2) -> ((X in:freq7_0) & (X in:freq7_1) & (X in:freq7_2)) ) &
( (!(in:freq7_0 & in:freq7_1 & in:freq7_2) & X in:light7) -> (!(X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2)) ) &
( ((!in:freq7_0 & !in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2)) ) &
( ((in:freq7_0 & !in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2)) ) &
( ((!in:freq7_0 & in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2)) ) &
( ((in:freq7_0 & in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2)) ) &
( ((!in:freq7_0 & !in:freq7_1 & in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2)) ) &
( ((in:freq7_0 & !in:freq7_1 & in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & (X in:freq7_2)) ) &
( ((!in:freq7_0 & in:freq7_1 & in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & (X in:freq7_1) & (X in:freq7_2)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & (!out:light3 | !out:light6) & (!out:light4 | !out:light6) & 
(!out:light5 | !out:light6) & (!out:light5 | !out:light7) & (!out:light6 | !out:light7) & 

( (out:freq1_0 & out:freq1_1 & out:freq1_2) -> ((X out:freq1_0) & (X out:freq1_1) & (X out:freq1_2)) ) &
( (!(out:freq1_0 & out:freq1_1 & out:freq1_2) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( ((out:freq1_0 & !out:freq1_1 & out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & (X out:freq1_2)) ) &
( ((!out:freq1_0 & out:freq1_1 & out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & (X out:freq1_2)) ) &

( (out:freq2_0 & out:freq2_1 & out:freq2_2) -> ((X out:freq2_0) & (X out:freq2_1) & (X out:freq2_2)) ) &
( (!(out:freq2_0 & out:freq2_1 & out:freq2_2) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( ((out:freq2_0 & !out:freq2_1 & out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & (X out:freq2_2)) ) &
( ((!out:freq2_0 & out:freq2_1 & out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & (X out:freq2_2)) ) &

( (out:freq3_0 & out:freq3_1 & out:freq3_2) -> ((X out:freq3_0) & (X out:freq3_1) & (X out:freq3_2)) ) &
( (!(out:freq3_0 & out:freq3_1 & out:freq3_2) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( ((out:freq3_0 & !out:freq3_1 & out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & (X out:freq3_2)) ) &
( ((!out:freq3_0 & out:freq3_1 & out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & (X out:freq3_2)) ) &

( (out:freq4_0 & out:freq4_1 & out:freq4_2) -> ((X out:freq4_0) & (X out:freq4_1) & (X out:freq4_2)) ) &
( (!(out:freq4_0 & out:freq4_1 & out:freq4_2) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( ((out:freq4_0 & !out:freq4_1 & out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & (X out:freq4_2)) ) &
( ((!out:freq4_0 & out:freq4_1 & out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & (X out:freq4_2)) ) &

( (out:freq5_0 & out:freq5_1 & out:freq5_2) -> ((X out:freq5_0) & (X out:freq5_1) & (X out:freq5_2)) ) &
( (!(out:freq5_0 & out:freq5_1 & out:freq5_2) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &
( ((!out:freq5_0 & !out:freq5_1 & out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &
( ((out:freq5_0 & !out:freq5_1 & out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & (X out:freq5_2)) ) &
( ((!out:freq5_0 & out:freq5_1 & out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & (X out:freq5_2)) ) &

( (out:freq6_0 & out:freq6_1 & out:freq6_2) -> ((X out:freq6_0) & (X out:freq6_1) & (X out:freq6_2)) ) &
( (!(out:freq6_0 & out:freq6_1 & out:freq6_2) & X in:light6) -> (!(X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &
( ((!out:freq6_0 & !out:freq6_1 & out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &
( ((out:freq6_0 & !out:freq6_1 & out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & (X out:freq6_2)) ) &
( ((!out:freq6_0 & out:freq6_1 & out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1) & (X out:freq6_2)) ) &

( (out:freq7_0 & out:freq7_1 & out:freq7_2) -> ((X out:freq7_0) & (X out:freq7_1) & (X out:freq7_2)) ) &
( (!(out:freq7_0 & out:freq7_1 & out:freq7_2) & X in:light7) -> (!(X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2)) ) &
( ((!out:freq7_0 & !out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2)) ) &
( ((out:freq7_0 & !out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2)) ) &
( ((!out:freq7_0 & out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2)) ) &
( ((out:freq7_0 & out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2)) ) &
( ((!out:freq7_0 & !out:freq7_1 & out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2)) ) &
( ((out:freq7_0 & !out:freq7_1 & out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & (X out:freq7_2)) ) &
( ((!out:freq7_0 & out:freq7_1 & out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & (X out:freq7_1) & (X out:freq7_2)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
(GF(in:light6) ->  GF(out:light6)) &
(GF(in:light7) ->  GF(out:light7)) &
( GF(!(in:freq1_0 & in:freq1_1 & in:freq1_2)) ->  GF(!(out:freq1_0 & out:freq1_1 & out:freq1_2)) ) &
( GF(!(in:freq2_0 & in:freq2_1 & in:freq2_2)) ->  GF(!(out:freq2_0 & out:freq2_1 & out:freq2_2)) ) &
( GF(!(in:freq3_0 & in:freq3_1 & in:freq3_2)) ->  GF(!(out:freq3_0 & out:freq3_1 & out:freq3_2)) ) &
( GF(!(in:freq4_0 & in:freq4_1 & in:freq4_2)) ->  GF(!(out:freq4_0 & out:freq4_1 & out:freq4_2)) ) &
( GF(!(in:freq5_0 & in:freq5_1 & in:freq5_2)) ->  GF(!(out:freq5_0 & out:freq5_1 & out:freq5_2)) ) &
( GF(!(in:freq6_0 & in:freq6_1 & in:freq6_2)) ->  GF(!(out:freq6_0 & out:freq6_1 & out:freq6_2)) ) &
( GF(!(in:freq7_0 & in:freq7_1 & in:freq7_2)) ->  GF(!(out:freq7_0 & out:freq7_1 & out:freq7_2)) ) 


==> tl/traffic_lights_8,2_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & !in:light6 & !in:light7 & !in:light8 & 
in:freq1_0 & !in:freq1_1 &
in:freq2_0 & !in:freq2_1 &
in:freq3_0 & !in:freq3_1 &
in:freq4_0 & !in:freq4_1 &
in:freq5_0 & !in:freq5_1 &
in:freq6_0 & !in:freq6_1 &
in:freq7_0 & !in:freq7_1 &
in:freq8_0 & !in:freq8_1)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & !out:light6 & !out:light7 & !out:light8 & 
out:freq1_0 & !out:freq1_1 &
out:freq2_0 & !out:freq2_1 &
out:freq3_0 & !out:freq3_1 &
out:freq4_0 & !out:freq4_1 &
out:freq5_0 & !out:freq5_1 &
out:freq6_0 & !out:freq6_1 &
out:freq7_0 & !out:freq7_1 &
out:freq8_0 & !out:freq8_1)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & (!in:light1 | !in:light6) & (!in:light1 | !in:light7) & (!in:light1 | !in:light8) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & (!in:light2 | !in:light6) & (!in:light2 | !in:light7) & (!in:light2 | !in:light8) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & (!in:light3 | !in:light6) & (!in:light3 | !in:light7) & (!in:light3 | !in:light8) & 
(!in:light4 | !in:light5) & (!in:light4 | !in:light6) & (!in:light4 | !in:light7) & (!in:light4 | !in:light8) & 
(!in:light5 | !in:light6) & (!in:light5 | !in:light7) & (!in:light5 | !in:light8) & 
(!in:light6 | !in:light7) & (!in:light6 | !in:light8) & 
(!in:light7 | !in:light8) & 

( (!in:freq1_0 & in:freq1_1) -> (!(X in:freq1_0) & (X in:freq1_1)) ) &
( (!(!in:freq1_0 & in:freq1_1) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1)) ) &
( ((!in:freq1_0 & !in:freq1_1) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1)) ) &
( ((in:freq1_0 & !in:freq1_1) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1)) ) &

( (!in:freq2_0 & in:freq2_1) -> (!(X in:freq2_0) & (X in:freq2_1)) ) &
( (!(!in:freq2_0 & in:freq2_1) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1)) ) &
( ((!in:freq2_0 & !in:freq2_1) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1)) ) &
( ((in:freq2_0 & !in:freq2_1) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1)) ) &

( (!in:freq3_0 & in:freq3_1) -> (!(X in:freq3_0) & (X in:freq3_1)) ) &
( (!(!in:freq3_0 & in:freq3_1) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1)) ) &
( ((!in:freq3_0 & !in:freq3_1) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1)) ) &
( ((in:freq3_0 & !in:freq3_1) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1)) ) &

( (!in:freq4_0 & in:freq4_1) -> (!(X in:freq4_0) & (X in:freq4_1)) ) &
( (!(!in:freq4_0 & in:freq4_1) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1)) ) &
( ((!in:freq4_0 & !in:freq4_1) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1)) ) &
( ((in:freq4_0 & !in:freq4_1) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1)) ) &

( (!in:freq5_0 & in:freq5_1) -> (!(X in:freq5_0) & (X in:freq5_1)) ) &
( (!(!in:freq5_0 & in:freq5_1) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1)) ) &
( ((!in:freq5_0 & !in:freq5_1) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1)) ) &
( ((in:freq5_0 & !in:freq5_1) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1)) ) &

( (!in:freq6_0 & in:freq6_1) -> (!(X in:freq6_0) & (X in:freq6_1)) ) &
( (!(!in:freq6_0 & in:freq6_1) & X in:light6) -> (!(X in:freq6_0) & !(X in:freq6_1)) ) &
( ((!in:freq6_0 & !in:freq6_1) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1)) ) &
( ((in:freq6_0 & !in:freq6_1) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1)) ) &

( (!in:freq7_0 & in:freq7_1) -> (!(X in:freq7_0) & (X in:freq7_1)) ) &
( (!(!in:freq7_0 & in:freq7_1) & X in:light7) -> (!(X in:freq7_0) & !(X in:freq7_1)) ) &
( ((!in:freq7_0 & !in:freq7_1) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1)) ) &
( ((in:freq7_0 & !in:freq7_1) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1)) ) &

( (!in:freq8_0 & in:freq8_1) -> (!(X in:freq8_0) & (X in:freq8_1)) ) &
( (!(!in:freq8_0 & in:freq8_1) & X in:light8) -> (!(X in:freq8_0) & !(X in:freq8_1)) ) &
( ((!in:freq8_0 & !in:freq8_1) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1)) ) &
( ((in:freq8_0 & !in:freq8_1) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & (!out:light3 | !out:light6) & (!out:light4 | !out:light6) & 
(!out:light5 | !out:light6) & (!out:light5 | !out:light7) & (!out:light6 | !out:light7) & (!out:light5 | !out:light8) & (!out:light6 | !out:light8) & 
(!out:light7 | !out:light8) & 

( (!out:freq1_0 & out:freq1_1) -> (!(X out:freq1_0) & (X out:freq1_1)) ) &
( (!(!out:freq1_0 & out:freq1_1) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1)) ) &
( ((!out:freq1_0 & !out:freq1_1) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1)) ) &
( ((out:freq1_0 & !out:freq1_1) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1)) ) &

( (!out:freq2_0 & out:freq2_1) -> (!(X out:freq2_0) & (X out:freq2_1)) ) &
( (!(!out:freq2_0 & out:freq2_1) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1)) ) &
( ((!out:freq2_0 & !out:freq2_1) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1)) ) &
( ((out:freq2_0 & !out:freq2_1) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1)) ) &

( (!out:freq3_0 & out:freq3_1) -> (!(X out:freq3_0) & (X out:freq3_1)) ) &
( (!(!out:freq3_0 & out:freq3_1) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1)) ) &
( ((!out:freq3_0 & !out:freq3_1) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1)) ) &
( ((out:freq3_0 & !out:freq3_1) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1)) ) &

( (!out:freq4_0 & out:freq4_1) -> (!(X out:freq4_0) & (X out:freq4_1)) ) &
( (!(!out:freq4_0 & out:freq4_1) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1)) ) &
( ((!out:freq4_0 & !out:freq4_1) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1)) ) &
( ((out:freq4_0 & !out:freq4_1) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1)) ) &

( (!out:freq5_0 & out:freq5_1) -> (!(X out:freq5_0) & (X out:freq5_1)) ) &
( (!(!out:freq5_0 & out:freq5_1) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1)) ) &
( ((!out:freq5_0 & !out:freq5_1) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1)) ) &
( ((out:freq5_0 & !out:freq5_1) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1)) ) &

( (!out:freq6_0 & out:freq6_1) -> (!(X out:freq6_0) & (X out:freq6_1)) ) &
( (!(!out:freq6_0 & out:freq6_1) & X in:light6) -> (!(X out:freq6_0) & !(X out:freq6_1)) ) &
( ((!out:freq6_0 & !out:freq6_1) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1)) ) &
( ((out:freq6_0 & !out:freq6_1) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1)) ) &

( (!out:freq7_0 & out:freq7_1) -> (!(X out:freq7_0) & (X out:freq7_1)) ) &
( (!(!out:freq7_0 & out:freq7_1) & X in:light7) -> (!(X out:freq7_0) & !(X out:freq7_1)) ) &
( ((!out:freq7_0 & !out:freq7_1) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1)) ) &
( ((out:freq7_0 & !out:freq7_1) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1)) ) &

( (!out:freq8_0 & out:freq8_1) -> (!(X out:freq8_0) & (X out:freq8_1)) ) &
( (!(!out:freq8_0 & out:freq8_1) & X in:light8) -> (!(X out:freq8_0) & !(X out:freq8_1)) ) &
( ((!out:freq8_0 & !out:freq8_1) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1)) ) &
( ((out:freq8_0 & !out:freq8_1) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
(GF(in:light6) ->  GF(out:light6)) &
(GF(in:light7) ->  GF(out:light7)) &
(GF(in:light8) ->  GF(out:light8)) &
( GF(!(!in:freq1_0 & in:freq1_1)) ->  GF(!(!out:freq1_0 & out:freq1_1)) ) &
( GF(!(!in:freq2_0 & in:freq2_1)) ->  GF(!(!out:freq2_0 & out:freq2_1)) ) &
( GF(!(!in:freq3_0 & in:freq3_1)) ->  GF(!(!out:freq3_0 & out:freq3_1)) ) &
( GF(!(!in:freq4_0 & in:freq4_1)) ->  GF(!(!out:freq4_0 & out:freq4_1)) ) &
( GF(!(!in:freq5_0 & in:freq5_1)) ->  GF(!(!out:freq5_0 & out:freq5_1)) ) &
( GF(!(!in:freq6_0 & in:freq6_1)) ->  GF(!(!out:freq6_0 & out:freq6_1)) ) &
( GF(!(!in:freq7_0 & in:freq7_1)) ->  GF(!(!out:freq7_0 & out:freq7_1)) ) &
( GF(!(!in:freq8_0 & in:freq8_1)) ->  GF(!(!out:freq8_0 & out:freq8_1)) ) 


==> tl/traffic_lights_8,3_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & !in:light6 & !in:light7 & !in:light8 & 
in:freq1_0 & !in:freq1_1 &
in:freq2_0 & !in:freq2_1 &
in:freq3_0 & !in:freq3_1 &
in:freq4_0 & !in:freq4_1 &
in:freq5_0 & !in:freq5_1 &
in:freq6_0 & !in:freq6_1 &
in:freq7_0 & !in:freq7_1 &
in:freq8_0 & !in:freq8_1)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & !out:light6 & !out:light7 & !out:light8 & 
out:freq1_0 & !out:freq1_1 &
out:freq2_0 & !out:freq2_1 &
out:freq3_0 & !out:freq3_1 &
out:freq4_0 & !out:freq4_1 &
out:freq5_0 & !out:freq5_1 &
out:freq6_0 & !out:freq6_1 &
out:freq7_0 & !out:freq7_1 &
out:freq8_0 & !out:freq8_1)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & (!in:light1 | !in:light6) & (!in:light1 | !in:light7) & (!in:light1 | !in:light8) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & (!in:light2 | !in:light6) & (!in:light2 | !in:light7) & (!in:light2 | !in:light8) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & (!in:light3 | !in:light6) & (!in:light3 | !in:light7) & (!in:light3 | !in:light8) & 
(!in:light4 | !in:light5) & (!in:light4 | !in:light6) & (!in:light4 | !in:light7) & (!in:light4 | !in:light8) & 
(!in:light5 | !in:light6) & (!in:light5 | !in:light7) & (!in:light5 | !in:light8) & 
(!in:light6 | !in:light7) & (!in:light6 | !in:light8) & 
(!in:light7 | !in:light8) & 

( (in:freq1_0 & in:freq1_1) -> ((X in:freq1_0) & (X in:freq1_1)) ) &
( (!(in:freq1_0 & in:freq1_1) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1)) ) &
( ((!in:freq1_0 & !in:freq1_1) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1)) ) &
( ((in:freq1_0 & !in:freq1_1) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1)) ) &
( ((!in:freq1_0 & in:freq1_1) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1)) ) &

( (in:freq2_0 & in:freq2_1) -> ((X in:freq2_0) & (X in:freq2_1)) ) &
( (!(in:freq2_0 & in:freq2_1) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1)) ) &
( ((!in:freq2_0 & !in:freq2_1) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1)) ) &
( ((in:freq2_0 & !in:freq2_1) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1)) ) &
( ((!in:freq2_0 & in:freq2_1) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1)) ) &

( (in:freq3_0 & in:freq3_1) -> ((X in:freq3_0) & (X in:freq3_1)) ) &
( (!(in:freq3_0 & in:freq3_1) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1)) ) &
( ((!in:freq3_0 & !in:freq3_1) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1)) ) &
( ((in:freq3_0 & !in:freq3_1) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1)) ) &
( ((!in:freq3_0 & in:freq3_1) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1)) ) &

( (in:freq4_0 & in:freq4_1) -> ((X in:freq4_0) & (X in:freq4_1)) ) &
( (!(in:freq4_0 & in:freq4_1) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1)) ) &
( ((!in:freq4_0 & !in:freq4_1) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1)) ) &
( ((in:freq4_0 & !in:freq4_1) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1)) ) &
( ((!in:freq4_0 & in:freq4_1) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1)) ) &

( (in:freq5_0 & in:freq5_1) -> ((X in:freq5_0) & (X in:freq5_1)) ) &
( (!(in:freq5_0 & in:freq5_1) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1)) ) &
( ((!in:freq5_0 & !in:freq5_1) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1)) ) &
( ((in:freq5_0 & !in:freq5_1) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1)) ) &
( ((!in:freq5_0 & in:freq5_1) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1)) ) &

( (in:freq6_0 & in:freq6_1) -> ((X in:freq6_0) & (X in:freq6_1)) ) &
( (!(in:freq6_0 & in:freq6_1) & X in:light6) -> (!(X in:freq6_0) & !(X in:freq6_1)) ) &
( ((!in:freq6_0 & !in:freq6_1) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1)) ) &
( ((in:freq6_0 & !in:freq6_1) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1)) ) &
( ((!in:freq6_0 & in:freq6_1) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1)) ) &

( (in:freq7_0 & in:freq7_1) -> ((X in:freq7_0) & (X in:freq7_1)) ) &
( (!(in:freq7_0 & in:freq7_1) & X in:light7) -> (!(X in:freq7_0) & !(X in:freq7_1)) ) &
( ((!in:freq7_0 & !in:freq7_1) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1)) ) &
( ((in:freq7_0 & !in:freq7_1) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1)) ) &
( ((!in:freq7_0 & in:freq7_1) & !(X in:light7)) -> ((X in:freq7_0) & (X in:freq7_1)) ) &

( (in:freq8_0 & in:freq8_1) -> ((X in:freq8_0) & (X in:freq8_1)) ) &
( (!(in:freq8_0 & in:freq8_1) & X in:light8) -> (!(X in:freq8_0) & !(X in:freq8_1)) ) &
( ((!in:freq8_0 & !in:freq8_1) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1)) ) &
( ((in:freq8_0 & !in:freq8_1) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1)) ) &
( ((!in:freq8_0 & in:freq8_1) & !(X in:light8)) -> ((X in:freq8_0) & (X in:freq8_1)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & (!out:light3 | !out:light6) & (!out:light4 | !out:light6) & 
(!out:light5 | !out:light6) & (!out:light5 | !out:light7) & (!out:light6 | !out:light7) & (!out:light5 | !out:light8) & (!out:light6 | !out:light8) & 
(!out:light7 | !out:light8) & 

( (out:freq1_0 & out:freq1_1) -> ((X out:freq1_0) & (X out:freq1_1)) ) &
( (!(out:freq1_0 & out:freq1_1) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1)) ) &
( ((!out:freq1_0 & !out:freq1_1) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1)) ) &
( ((out:freq1_0 & !out:freq1_1) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1)) ) &
( ((!out:freq1_0 & out:freq1_1) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1)) ) &

( (out:freq2_0 & out:freq2_1) -> ((X out:freq2_0) & (X out:freq2_1)) ) &
( (!(out:freq2_0 & out:freq2_1) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1)) ) &
( ((!out:freq2_0 & !out:freq2_1) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1)) ) &
( ((out:freq2_0 & !out:freq2_1) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1)) ) &
( ((!out:freq2_0 & out:freq2_1) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1)) ) &

( (out:freq3_0 & out:freq3_1) -> ((X out:freq3_0) & (X out:freq3_1)) ) &
( (!(out:freq3_0 & out:freq3_1) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1)) ) &
( ((!out:freq3_0 & !out:freq3_1) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1)) ) &
( ((out:freq3_0 & !out:freq3_1) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1)) ) &
( ((!out:freq3_0 & out:freq3_1) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1)) ) &

( (out:freq4_0 & out:freq4_1) -> ((X out:freq4_0) & (X out:freq4_1)) ) &
( (!(out:freq4_0 & out:freq4_1) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1)) ) &
( ((!out:freq4_0 & !out:freq4_1) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1)) ) &
( ((out:freq4_0 & !out:freq4_1) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1)) ) &
( ((!out:freq4_0 & out:freq4_1) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1)) ) &

( (out:freq5_0 & out:freq5_1) -> ((X out:freq5_0) & (X out:freq5_1)) ) &
( (!(out:freq5_0 & out:freq5_1) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1)) ) &
( ((!out:freq5_0 & !out:freq5_1) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1)) ) &
( ((out:freq5_0 & !out:freq5_1) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1)) ) &
( ((!out:freq5_0 & out:freq5_1) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1)) ) &

( (out:freq6_0 & out:freq6_1) -> ((X out:freq6_0) & (X out:freq6_1)) ) &
( (!(out:freq6_0 & out:freq6_1) & X in:light6) -> (!(X out:freq6_0) & !(X out:freq6_1)) ) &
( ((!out:freq6_0 & !out:freq6_1) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1)) ) &
( ((out:freq6_0 & !out:freq6_1) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1)) ) &
( ((!out:freq6_0 & out:freq6_1) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1)) ) &

( (out:freq7_0 & out:freq7_1) -> ((X out:freq7_0) & (X out:freq7_1)) ) &
( (!(out:freq7_0 & out:freq7_1) & X in:light7) -> (!(X out:freq7_0) & !(X out:freq7_1)) ) &
( ((!out:freq7_0 & !out:freq7_1) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1)) ) &
( ((out:freq7_0 & !out:freq7_1) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1)) ) &
( ((!out:freq7_0 & out:freq7_1) & !(X in:light7)) -> ((X out:freq7_0) & (X out:freq7_1)) ) &

( (out:freq8_0 & out:freq8_1) -> ((X out:freq8_0) & (X out:freq8_1)) ) &
( (!(out:freq8_0 & out:freq8_1) & X in:light8) -> (!(X out:freq8_0) & !(X out:freq8_1)) ) &
( ((!out:freq8_0 & !out:freq8_1) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1)) ) &
( ((out:freq8_0 & !out:freq8_1) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1)) ) &
( ((!out:freq8_0 & out:freq8_1) & !(X in:light8)) -> ((X out:freq8_0) & (X out:freq8_1)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
(GF(in:light6) ->  GF(out:light6)) &
(GF(in:light7) ->  GF(out:light7)) &
(GF(in:light8) ->  GF(out:light8)) &
( GF(!(in:freq1_0 & in:freq1_1)) ->  GF(!(out:freq1_0 & out:freq1_1)) ) &
( GF(!(in:freq2_0 & in:freq2_1)) ->  GF(!(out:freq2_0 & out:freq2_1)) ) &
( GF(!(in:freq3_0 & in:freq3_1)) ->  GF(!(out:freq3_0 & out:freq3_1)) ) &
( GF(!(in:freq4_0 & in:freq4_1)) ->  GF(!(out:freq4_0 & out:freq4_1)) ) &
( GF(!(in:freq5_0 & in:freq5_1)) ->  GF(!(out:freq5_0 & out:freq5_1)) ) &
( GF(!(in:freq6_0 & in:freq6_1)) ->  GF(!(out:freq6_0 & out:freq6_1)) ) &
( GF(!(in:freq7_0 & in:freq7_1)) ->  GF(!(out:freq7_0 & out:freq7_1)) ) &
( GF(!(in:freq8_0 & in:freq8_1)) ->  GF(!(out:freq8_0 & out:freq8_1)) ) 


==> tl/traffic_lights_8,4_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & !in:light6 & !in:light7 & !in:light8 & 
in:freq1_0 & !in:freq1_1 & !in:freq1_2 &
in:freq2_0 & !in:freq2_1 & !in:freq2_2 &
in:freq3_0 & !in:freq3_1 & !in:freq3_2 &
in:freq4_0 & !in:freq4_1 & !in:freq4_2 &
in:freq5_0 & !in:freq5_1 & !in:freq5_2 &
in:freq6_0 & !in:freq6_1 & !in:freq6_2 &
in:freq7_0 & !in:freq7_1 & !in:freq7_2 &
in:freq8_0 & !in:freq8_1 & !in:freq8_2)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & !out:light6 & !out:light7 & !out:light8 & 
out:freq1_0 & !out:freq1_1 & !out:freq1_2 &
out:freq2_0 & !out:freq2_1 & !out:freq2_2 &
out:freq3_0 & !out:freq3_1 & !out:freq3_2 &
out:freq4_0 & !out:freq4_1 & !out:freq4_2 &
out:freq5_0 & !out:freq5_1 & !out:freq5_2 &
out:freq6_0 & !out:freq6_1 & !out:freq6_2 &
out:freq7_0 & !out:freq7_1 & !out:freq7_2 &
out:freq8_0 & !out:freq8_1 & !out:freq8_2)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & (!in:light1 | !in:light6) & (!in:light1 | !in:light7) & (!in:light1 | !in:light8) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & (!in:light2 | !in:light6) & (!in:light2 | !in:light7) & (!in:light2 | !in:light8) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & (!in:light3 | !in:light6) & (!in:light3 | !in:light7) & (!in:light3 | !in:light8) & 
(!in:light4 | !in:light5) & (!in:light4 | !in:light6) & (!in:light4 | !in:light7) & (!in:light4 | !in:light8) & 
(!in:light5 | !in:light6) & (!in:light5 | !in:light7) & (!in:light5 | !in:light8) & 
(!in:light6 | !in:light7) & (!in:light6 | !in:light8) & 
(!in:light7 | !in:light8) & 

( (!in:freq1_0 & !in:freq1_1 & in:freq1_2) -> (!(X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( (!(!in:freq1_0 & !in:freq1_1 & in:freq1_2) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &

( (!in:freq2_0 & !in:freq2_1 & in:freq2_2) -> (!(X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( (!(!in:freq2_0 & !in:freq2_1 & in:freq2_2) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &

( (!in:freq3_0 & !in:freq3_1 & in:freq3_2) -> (!(X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( (!(!in:freq3_0 & !in:freq3_1 & in:freq3_2) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &

( (!in:freq4_0 & !in:freq4_1 & in:freq4_2) -> (!(X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( (!(!in:freq4_0 & !in:freq4_1 & in:freq4_2) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &

( (!in:freq5_0 & !in:freq5_1 & in:freq5_2) -> (!(X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &
( (!(!in:freq5_0 & !in:freq5_1 & in:freq5_2) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &

( (!in:freq6_0 & !in:freq6_1 & in:freq6_2) -> (!(X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &
( (!(!in:freq6_0 & !in:freq6_1 & in:freq6_2) & X in:light6) -> (!(X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &

( (!in:freq7_0 & !in:freq7_1 & in:freq7_2) -> (!(X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2)) ) &
( (!(!in:freq7_0 & !in:freq7_1 & in:freq7_2) & X in:light7) -> (!(X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2)) ) &
( ((!in:freq7_0 & !in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2)) ) &
( ((in:freq7_0 & !in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2)) ) &
( ((!in:freq7_0 & in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2)) ) &
( ((in:freq7_0 & in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2)) ) &

( (!in:freq8_0 & !in:freq8_1 & in:freq8_2) -> (!(X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2)) ) &
( (!(!in:freq8_0 & !in:freq8_1 & in:freq8_2) & X in:light8) -> (!(X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2)) ) &
( ((!in:freq8_0 & !in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2)) ) &
( ((in:freq8_0 & !in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2)) ) &
( ((!in:freq8_0 & in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> ((X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2)) ) &
( ((in:freq8_0 & in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> (!(X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & (!out:light3 | !out:light6) & (!out:light4 | !out:light6) & 
(!out:light5 | !out:light6) & (!out:light5 | !out:light7) & (!out:light6 | !out:light7) & (!out:light5 | !out:light8) & (!out:light6 | !out:light8) & 
(!out:light7 | !out:light8) & 

( (!out:freq1_0 & !out:freq1_1 & out:freq1_2) -> (!(X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( (!(!out:freq1_0 & !out:freq1_1 & out:freq1_2) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &

( (!out:freq2_0 & !out:freq2_1 & out:freq2_2) -> (!(X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( (!(!out:freq2_0 & !out:freq2_1 & out:freq2_2) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &

( (!out:freq3_0 & !out:freq3_1 & out:freq3_2) -> (!(X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( (!(!out:freq3_0 & !out:freq3_1 & out:freq3_2) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &

( (!out:freq4_0 & !out:freq4_1 & out:freq4_2) -> (!(X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( (!(!out:freq4_0 & !out:freq4_1 & out:freq4_2) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &

( (!out:freq5_0 & !out:freq5_1 & out:freq5_2) -> (!(X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &
( (!(!out:freq5_0 & !out:freq5_1 & out:freq5_2) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &

( (!out:freq6_0 & !out:freq6_1 & out:freq6_2) -> (!(X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &
( (!(!out:freq6_0 & !out:freq6_1 & out:freq6_2) & X in:light6) -> (!(X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &

( (!out:freq7_0 & !out:freq7_1 & out:freq7_2) -> (!(X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2)) ) &
( (!(!out:freq7_0 & !out:freq7_1 & out:freq7_2) & X in:light7) -> (!(X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2)) ) &
( ((!out:freq7_0 & !out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2)) ) &
( ((out:freq7_0 & !out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2)) ) &
( ((!out:freq7_0 & out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2)) ) &
( ((out:freq7_0 & out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2)) ) &

( (!out:freq8_0 & !out:freq8_1 & out:freq8_2) -> (!(X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2)) ) &
( (!(!out:freq8_0 & !out:freq8_1 & out:freq8_2) & X in:light8) -> (!(X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2)) ) &
( ((!out:freq8_0 & !out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2)) ) &
( ((out:freq8_0 & !out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2)) ) &
( ((!out:freq8_0 & out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> ((X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2)) ) &
( ((out:freq8_0 & out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> (!(X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
(GF(in:light6) ->  GF(out:light6)) &
(GF(in:light7) ->  GF(out:light7)) &
(GF(in:light8) ->  GF(out:light8)) &
( GF(!(!in:freq1_0 & !in:freq1_1 & in:freq1_2)) ->  GF(!(!out:freq1_0 & !out:freq1_1 & out:freq1_2)) ) &
( GF(!(!in:freq2_0 & !in:freq2_1 & in:freq2_2)) ->  GF(!(!out:freq2_0 & !out:freq2_1 & out:freq2_2)) ) &
( GF(!(!in:freq3_0 & !in:freq3_1 & in:freq3_2)) ->  GF(!(!out:freq3_0 & !out:freq3_1 & out:freq3_2)) ) &
( GF(!(!in:freq4_0 & !in:freq4_1 & in:freq4_2)) ->  GF(!(!out:freq4_0 & !out:freq4_1 & out:freq4_2)) ) &
( GF(!(!in:freq5_0 & !in:freq5_1 & in:freq5_2)) ->  GF(!(!out:freq5_0 & !out:freq5_1 & out:freq5_2)) ) &
( GF(!(!in:freq6_0 & !in:freq6_1 & in:freq6_2)) ->  GF(!(!out:freq6_0 & !out:freq6_1 & out:freq6_2)) ) &
( GF(!(!in:freq7_0 & !in:freq7_1 & in:freq7_2)) ->  GF(!(!out:freq7_0 & !out:freq7_1 & out:freq7_2)) ) &
( GF(!(!in:freq8_0 & !in:freq8_1 & in:freq8_2)) ->  GF(!(!out:freq8_0 & !out:freq8_1 & out:freq8_2)) ) 


==> tl/traffic_lights_8,5_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & !in:light6 & !in:light7 & !in:light8 & 
in:freq1_0 & !in:freq1_1 & !in:freq1_2 &
in:freq2_0 & !in:freq2_1 & !in:freq2_2 &
in:freq3_0 & !in:freq3_1 & !in:freq3_2 &
in:freq4_0 & !in:freq4_1 & !in:freq4_2 &
in:freq5_0 & !in:freq5_1 & !in:freq5_2 &
in:freq6_0 & !in:freq6_1 & !in:freq6_2 &
in:freq7_0 & !in:freq7_1 & !in:freq7_2 &
in:freq8_0 & !in:freq8_1 & !in:freq8_2)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & !out:light6 & !out:light7 & !out:light8 & 
out:freq1_0 & !out:freq1_1 & !out:freq1_2 &
out:freq2_0 & !out:freq2_1 & !out:freq2_2 &
out:freq3_0 & !out:freq3_1 & !out:freq3_2 &
out:freq4_0 & !out:freq4_1 & !out:freq4_2 &
out:freq5_0 & !out:freq5_1 & !out:freq5_2 &
out:freq6_0 & !out:freq6_1 & !out:freq6_2 &
out:freq7_0 & !out:freq7_1 & !out:freq7_2 &
out:freq8_0 & !out:freq8_1 & !out:freq8_2)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & (!in:light1 | !in:light6) & (!in:light1 | !in:light7) & (!in:light1 | !in:light8) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & (!in:light2 | !in:light6) & (!in:light2 | !in:light7) & (!in:light2 | !in:light8) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & (!in:light3 | !in:light6) & (!in:light3 | !in:light7) & (!in:light3 | !in:light8) & 
(!in:light4 | !in:light5) & (!in:light4 | !in:light6) & (!in:light4 | !in:light7) & (!in:light4 | !in:light8) & 
(!in:light5 | !in:light6) & (!in:light5 | !in:light7) & (!in:light5 | !in:light8) & 
(!in:light6 | !in:light7) & (!in:light6 | !in:light8) & 
(!in:light7 | !in:light8) & 

( (in:freq1_0 & !in:freq1_1 & in:freq1_2) -> ((X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( (!(in:freq1_0 & !in:freq1_1 & in:freq1_2) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &

( (in:freq2_0 & !in:freq2_1 & in:freq2_2) -> ((X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( (!(in:freq2_0 & !in:freq2_1 & in:freq2_2) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &

( (in:freq3_0 & !in:freq3_1 & in:freq3_2) -> ((X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( (!(in:freq3_0 & !in:freq3_1 & in:freq3_2) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &

( (in:freq4_0 & !in:freq4_1 & in:freq4_2) -> ((X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( (!(in:freq4_0 & !in:freq4_1 & in:freq4_2) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &

( (in:freq5_0 & !in:freq5_1 & in:freq5_2) -> ((X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &
( (!(in:freq5_0 & !in:freq5_1 & in:freq5_2) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &
( ((!in:freq5_0 & !in:freq5_1 & in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &

( (in:freq6_0 & !in:freq6_1 & in:freq6_2) -> ((X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &
( (!(in:freq6_0 & !in:freq6_1 & in:freq6_2) & X in:light6) -> (!(X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &
( ((!in:freq6_0 & !in:freq6_1 & in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &

( (in:freq7_0 & !in:freq7_1 & in:freq7_2) -> ((X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2)) ) &
( (!(in:freq7_0 & !in:freq7_1 & in:freq7_2) & X in:light7) -> (!(X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2)) ) &
( ((!in:freq7_0 & !in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2)) ) &
( ((in:freq7_0 & !in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2)) ) &
( ((!in:freq7_0 & in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2)) ) &
( ((in:freq7_0 & in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2)) ) &
( ((!in:freq7_0 & !in:freq7_1 & in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2)) ) &

( (in:freq8_0 & !in:freq8_1 & in:freq8_2) -> ((X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2)) ) &
( (!(in:freq8_0 & !in:freq8_1 & in:freq8_2) & X in:light8) -> (!(X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2)) ) &
( ((!in:freq8_0 & !in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2)) ) &
( ((in:freq8_0 & !in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2)) ) &
( ((!in:freq8_0 & in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> ((X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2)) ) &
( ((in:freq8_0 & in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> (!(X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2)) ) &
( ((!in:freq8_0 & !in:freq8_1 & in:freq8_2) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & (!out:light3 | !out:light6) & (!out:light4 | !out:light6) & 
(!out:light5 | !out:light6) & (!out:light5 | !out:light7) & (!out:light6 | !out:light7) & (!out:light5 | !out:light8) & (!out:light6 | !out:light8) & 
(!out:light7 | !out:light8) & 

( (out:freq1_0 & !out:freq1_1 & out:freq1_2) -> ((X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( (!(out:freq1_0 & !out:freq1_1 & out:freq1_2) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &

( (out:freq2_0 & !out:freq2_1 & out:freq2_2) -> ((X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( (!(out:freq2_0 & !out:freq2_1 & out:freq2_2) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &

( (out:freq3_0 & !out:freq3_1 & out:freq3_2) -> ((X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( (!(out:freq3_0 & !out:freq3_1 & out:freq3_2) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &

( (out:freq4_0 & !out:freq4_1 & out:freq4_2) -> ((X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( (!(out:freq4_0 & !out:freq4_1 & out:freq4_2) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &

( (out:freq5_0 & !out:freq5_1 & out:freq5_2) -> ((X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &
( (!(out:freq5_0 & !out:freq5_1 & out:freq5_2) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &
( ((!out:freq5_0 & !out:freq5_1 & out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &

( (out:freq6_0 & !out:freq6_1 & out:freq6_2) -> ((X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &
( (!(out:freq6_0 & !out:freq6_1 & out:freq6_2) & X in:light6) -> (!(X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &
( ((!out:freq6_0 & !out:freq6_1 & out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &

( (out:freq7_0 & !out:freq7_1 & out:freq7_2) -> ((X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2)) ) &
( (!(out:freq7_0 & !out:freq7_1 & out:freq7_2) & X in:light7) -> (!(X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2)) ) &
( ((!out:freq7_0 & !out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2)) ) &
( ((out:freq7_0 & !out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2)) ) &
( ((!out:freq7_0 & out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2)) ) &
( ((out:freq7_0 & out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2)) ) &
( ((!out:freq7_0 & !out:freq7_1 & out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2)) ) &

( (out:freq8_0 & !out:freq8_1 & out:freq8_2) -> ((X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2)) ) &
( (!(out:freq8_0 & !out:freq8_1 & out:freq8_2) & X in:light8) -> (!(X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2)) ) &
( ((!out:freq8_0 & !out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2)) ) &
( ((out:freq8_0 & !out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2)) ) &
( ((!out:freq8_0 & out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> ((X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2)) ) &
( ((out:freq8_0 & out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> (!(X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2)) ) &
( ((!out:freq8_0 & !out:freq8_1 & out:freq8_2) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
(GF(in:light6) ->  GF(out:light6)) &
(GF(in:light7) ->  GF(out:light7)) &
(GF(in:light8) ->  GF(out:light8)) &
( GF(!(in:freq1_0 & !in:freq1_1 & in:freq1_2)) ->  GF(!(out:freq1_0 & !out:freq1_1 & out:freq1_2)) ) &
( GF(!(in:freq2_0 & !in:freq2_1 & in:freq2_2)) ->  GF(!(out:freq2_0 & !out:freq2_1 & out:freq2_2)) ) &
( GF(!(in:freq3_0 & !in:freq3_1 & in:freq3_2)) ->  GF(!(out:freq3_0 & !out:freq3_1 & out:freq3_2)) ) &
( GF(!(in:freq4_0 & !in:freq4_1 & in:freq4_2)) ->  GF(!(out:freq4_0 & !out:freq4_1 & out:freq4_2)) ) &
( GF(!(in:freq5_0 & !in:freq5_1 & in:freq5_2)) ->  GF(!(out:freq5_0 & !out:freq5_1 & out:freq5_2)) ) &
( GF(!(in:freq6_0 & !in:freq6_1 & in:freq6_2)) ->  GF(!(out:freq6_0 & !out:freq6_1 & out:freq6_2)) ) &
( GF(!(in:freq7_0 & !in:freq7_1 & in:freq7_2)) ->  GF(!(out:freq7_0 & !out:freq7_1 & out:freq7_2)) ) &
( GF(!(in:freq8_0 & !in:freq8_1 & in:freq8_2)) ->  GF(!(out:freq8_0 & !out:freq8_1 & out:freq8_2)) ) 


==> tl/traffic_lights_8,6_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & !in:light6 & !in:light7 & !in:light8 & 
in:freq1_0 & !in:freq1_1 & !in:freq1_2 &
in:freq2_0 & !in:freq2_1 & !in:freq2_2 &
in:freq3_0 & !in:freq3_1 & !in:freq3_2 &
in:freq4_0 & !in:freq4_1 & !in:freq4_2 &
in:freq5_0 & !in:freq5_1 & !in:freq5_2 &
in:freq6_0 & !in:freq6_1 & !in:freq6_2 &
in:freq7_0 & !in:freq7_1 & !in:freq7_2 &
in:freq8_0 & !in:freq8_1 & !in:freq8_2)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & !out:light6 & !out:light7 & !out:light8 & 
out:freq1_0 & !out:freq1_1 & !out:freq1_2 &
out:freq2_0 & !out:freq2_1 & !out:freq2_2 &
out:freq3_0 & !out:freq3_1 & !out:freq3_2 &
out:freq4_0 & !out:freq4_1 & !out:freq4_2 &
out:freq5_0 & !out:freq5_1 & !out:freq5_2 &
out:freq6_0 & !out:freq6_1 & !out:freq6_2 &
out:freq7_0 & !out:freq7_1 & !out:freq7_2 &
out:freq8_0 & !out:freq8_1 & !out:freq8_2)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & (!in:light1 | !in:light6) & (!in:light1 | !in:light7) & (!in:light1 | !in:light8) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & (!in:light2 | !in:light6) & (!in:light2 | !in:light7) & (!in:light2 | !in:light8) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & (!in:light3 | !in:light6) & (!in:light3 | !in:light7) & (!in:light3 | !in:light8) & 
(!in:light4 | !in:light5) & (!in:light4 | !in:light6) & (!in:light4 | !in:light7) & (!in:light4 | !in:light8) & 
(!in:light5 | !in:light6) & (!in:light5 | !in:light7) & (!in:light5 | !in:light8) & 
(!in:light6 | !in:light7) & (!in:light6 | !in:light8) & 
(!in:light7 | !in:light8) & 

( (!in:freq1_0 & in:freq1_1 & in:freq1_2) -> (!(X in:freq1_0) & (X in:freq1_1) & (X in:freq1_2)) ) &
( (!(!in:freq1_0 & in:freq1_1 & in:freq1_2) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( ((in:freq1_0 & !in:freq1_1 & in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & (X in:freq1_2)) ) &

( (!in:freq2_0 & in:freq2_1 & in:freq2_2) -> (!(X in:freq2_0) & (X in:freq2_1) & (X in:freq2_2)) ) &
( (!(!in:freq2_0 & in:freq2_1 & in:freq2_2) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( ((in:freq2_0 & !in:freq2_1 & in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & (X in:freq2_2)) ) &

( (!in:freq3_0 & in:freq3_1 & in:freq3_2) -> (!(X in:freq3_0) & (X in:freq3_1) & (X in:freq3_2)) ) &
( (!(!in:freq3_0 & in:freq3_1 & in:freq3_2) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( ((in:freq3_0 & !in:freq3_1 & in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & (X in:freq3_2)) ) &

( (!in:freq4_0 & in:freq4_1 & in:freq4_2) -> (!(X in:freq4_0) & (X in:freq4_1) & (X in:freq4_2)) ) &
( (!(!in:freq4_0 & in:freq4_1 & in:freq4_2) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( ((in:freq4_0 & !in:freq4_1 & in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & (X in:freq4_2)) ) &

( (!in:freq5_0 & in:freq5_1 & in:freq5_2) -> (!(X in:freq5_0) & (X in:freq5_1) & (X in:freq5_2)) ) &
( (!(!in:freq5_0 & in:freq5_1 & in:freq5_2) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &
( ((!in:freq5_0 & !in:freq5_1 & in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &
( ((in:freq5_0 & !in:freq5_1 & in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & (X in:freq5_2)) ) &

( (!in:freq6_0 & in:freq6_1 & in:freq6_2) -> (!(X in:freq6_0) & (X in:freq6_1) & (X in:freq6_2)) ) &
( (!(!in:freq6_0 & in:freq6_1 & in:freq6_2) & X in:light6) -> (!(X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &
( ((!in:freq6_0 & !in:freq6_1 & in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &
( ((in:freq6_0 & !in:freq6_1 & in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & (X in:freq6_2)) ) &

( (!in:freq7_0 & in:freq7_1 & in:freq7_2) -> (!(X in:freq7_0) & (X in:freq7_1) & (X in:freq7_2)) ) &
( (!(!in:freq7_0 & in:freq7_1 & in:freq7_2) & X in:light7) -> (!(X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2)) ) &
( ((!in:freq7_0 & !in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2)) ) &
( ((in:freq7_0 & !in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2)) ) &
( ((!in:freq7_0 & in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2)) ) &
( ((in:freq7_0 & in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2)) ) &
( ((!in:freq7_0 & !in:freq7_1 & in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2)) ) &
( ((in:freq7_0 & !in:freq7_1 & in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & (X in:freq7_2)) ) &

( (!in:freq8_0 & in:freq8_1 & in:freq8_2) -> (!(X in:freq8_0) & (X in:freq8_1) & (X in:freq8_2)) ) &
( (!(!in:freq8_0 & in:freq8_1 & in:freq8_2) & X in:light8) -> (!(X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2)) ) &
( ((!in:freq8_0 & !in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2)) ) &
( ((in:freq8_0 & !in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2)) ) &
( ((!in:freq8_0 & in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> ((X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2)) ) &
( ((in:freq8_0 & in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> (!(X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2)) ) &
( ((!in:freq8_0 & !in:freq8_1 & in:freq8_2) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2)) ) &
( ((in:freq8_0 & !in:freq8_1 & in:freq8_2) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1) & (X in:freq8_2)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & (!out:light3 | !out:light6) & (!out:light4 | !out:light6) & 
(!out:light5 | !out:light6) & (!out:light5 | !out:light7) & (!out:light6 | !out:light7) & (!out:light5 | !out:light8) & (!out:light6 | !out:light8) & 
(!out:light7 | !out:light8) & 

( (!out:freq1_0 & out:freq1_1 & out:freq1_2) -> (!(X out:freq1_0) & (X out:freq1_1) & (X out:freq1_2)) ) &
( (!(!out:freq1_0 & out:freq1_1 & out:freq1_2) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( ((out:freq1_0 & !out:freq1_1 & out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & (X out:freq1_2)) ) &

( (!out:freq2_0 & out:freq2_1 & out:freq2_2) -> (!(X out:freq2_0) & (X out:freq2_1) & (X out:freq2_2)) ) &
( (!(!out:freq2_0 & out:freq2_1 & out:freq2_2) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( ((out:freq2_0 & !out:freq2_1 & out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & (X out:freq2_2)) ) &

( (!out:freq3_0 & out:freq3_1 & out:freq3_2) -> (!(X out:freq3_0) & (X out:freq3_1) & (X out:freq3_2)) ) &
( (!(!out:freq3_0 & out:freq3_1 & out:freq3_2) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( ((out:freq3_0 & !out:freq3_1 & out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & (X out:freq3_2)) ) &

( (!out:freq4_0 & out:freq4_1 & out:freq4_2) -> (!(X out:freq4_0) & (X out:freq4_1) & (X out:freq4_2)) ) &
( (!(!out:freq4_0 & out:freq4_1 & out:freq4_2) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( ((out:freq4_0 & !out:freq4_1 & out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & (X out:freq4_2)) ) &

( (!out:freq5_0 & out:freq5_1 & out:freq5_2) -> (!(X out:freq5_0) & (X out:freq5_1) & (X out:freq5_2)) ) &
( (!(!out:freq5_0 & out:freq5_1 & out:freq5_2) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &
( ((!out:freq5_0 & !out:freq5_1 & out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &
( ((out:freq5_0 & !out:freq5_1 & out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & (X out:freq5_2)) ) &

( (!out:freq6_0 & out:freq6_1 & out:freq6_2) -> (!(X out:freq6_0) & (X out:freq6_1) & (X out:freq6_2)) ) &
( (!(!out:freq6_0 & out:freq6_1 & out:freq6_2) & X in:light6) -> (!(X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &
( ((!out:freq6_0 & !out:freq6_1 & out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &
( ((out:freq6_0 & !out:freq6_1 & out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & (X out:freq6_2)) ) &

( (!out:freq7_0 & out:freq7_1 & out:freq7_2) -> (!(X out:freq7_0) & (X out:freq7_1) & (X out:freq7_2)) ) &
( (!(!out:freq7_0 & out:freq7_1 & out:freq7_2) & X in:light7) -> (!(X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2)) ) &
( ((!out:freq7_0 & !out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2)) ) &
( ((out:freq7_0 & !out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2)) ) &
( ((!out:freq7_0 & out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2)) ) &
( ((out:freq7_0 & out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2)) ) &
( ((!out:freq7_0 & !out:freq7_1 & out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2)) ) &
( ((out:freq7_0 & !out:freq7_1 & out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & (X out:freq7_2)) ) &

( (!out:freq8_0 & out:freq8_1 & out:freq8_2) -> (!(X out:freq8_0) & (X out:freq8_1) & (X out:freq8_2)) ) &
( (!(!out:freq8_0 & out:freq8_1 & out:freq8_2) & X in:light8) -> (!(X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2)) ) &
( ((!out:freq8_0 & !out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2)) ) &
( ((out:freq8_0 & !out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2)) ) &
( ((!out:freq8_0 & out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> ((X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2)) ) &
( ((out:freq8_0 & out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> (!(X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2)) ) &
( ((!out:freq8_0 & !out:freq8_1 & out:freq8_2) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2)) ) &
( ((out:freq8_0 & !out:freq8_1 & out:freq8_2) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1) & (X out:freq8_2)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
(GF(in:light6) ->  GF(out:light6)) &
(GF(in:light7) ->  GF(out:light7)) &
(GF(in:light8) ->  GF(out:light8)) &
( GF(!(!in:freq1_0 & in:freq1_1 & in:freq1_2)) ->  GF(!(!out:freq1_0 & out:freq1_1 & out:freq1_2)) ) &
( GF(!(!in:freq2_0 & in:freq2_1 & in:freq2_2)) ->  GF(!(!out:freq2_0 & out:freq2_1 & out:freq2_2)) ) &
( GF(!(!in:freq3_0 & in:freq3_1 & in:freq3_2)) ->  GF(!(!out:freq3_0 & out:freq3_1 & out:freq3_2)) ) &
( GF(!(!in:freq4_0 & in:freq4_1 & in:freq4_2)) ->  GF(!(!out:freq4_0 & out:freq4_1 & out:freq4_2)) ) &
( GF(!(!in:freq5_0 & in:freq5_1 & in:freq5_2)) ->  GF(!(!out:freq5_0 & out:freq5_1 & out:freq5_2)) ) &
( GF(!(!in:freq6_0 & in:freq6_1 & in:freq6_2)) ->  GF(!(!out:freq6_0 & out:freq6_1 & out:freq6_2)) ) &
( GF(!(!in:freq7_0 & in:freq7_1 & in:freq7_2)) ->  GF(!(!out:freq7_0 & out:freq7_1 & out:freq7_2)) ) &
( GF(!(!in:freq8_0 & in:freq8_1 & in:freq8_2)) ->  GF(!(!out:freq8_0 & out:freq8_1 & out:freq8_2)) ) 


==> tl/traffic_lights_8,7_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & !in:light6 & !in:light7 & !in:light8 & 
in:freq1_0 & !in:freq1_1 & !in:freq1_2 &
in:freq2_0 & !in:freq2_1 & !in:freq2_2 &
in:freq3_0 & !in:freq3_1 & !in:freq3_2 &
in:freq4_0 & !in:freq4_1 & !in:freq4_2 &
in:freq5_0 & !in:freq5_1 & !in:freq5_2 &
in:freq6_0 & !in:freq6_1 & !in:freq6_2 &
in:freq7_0 & !in:freq7_1 & !in:freq7_2 &
in:freq8_0 & !in:freq8_1 & !in:freq8_2)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & !out:light6 & !out:light7 & !out:light8 & 
out:freq1_0 & !out:freq1_1 & !out:freq1_2 &
out:freq2_0 & !out:freq2_1 & !out:freq2_2 &
out:freq3_0 & !out:freq3_1 & !out:freq3_2 &
out:freq4_0 & !out:freq4_1 & !out:freq4_2 &
out:freq5_0 & !out:freq5_1 & !out:freq5_2 &
out:freq6_0 & !out:freq6_1 & !out:freq6_2 &
out:freq7_0 & !out:freq7_1 & !out:freq7_2 &
out:freq8_0 & !out:freq8_1 & !out:freq8_2)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & (!in:light1 | !in:light6) & (!in:light1 | !in:light7) & (!in:light1 | !in:light8) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & (!in:light2 | !in:light6) & (!in:light2 | !in:light7) & (!in:light2 | !in:light8) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & (!in:light3 | !in:light6) & (!in:light3 | !in:light7) & (!in:light3 | !in:light8) & 
(!in:light4 | !in:light5) & (!in:light4 | !in:light6) & (!in:light4 | !in:light7) & (!in:light4 | !in:light8) & 
(!in:light5 | !in:light6) & (!in:light5 | !in:light7) & (!in:light5 | !in:light8) & 
(!in:light6 | !in:light7) & (!in:light6 | !in:light8) & 
(!in:light7 | !in:light8) & 

( (in:freq1_0 & in:freq1_1 & in:freq1_2) -> ((X in:freq1_0) & (X in:freq1_1) & (X in:freq1_2)) ) &
( (!(in:freq1_0 & in:freq1_1 & in:freq1_2) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( ((in:freq1_0 & !in:freq1_1 & in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & (X in:freq1_2)) ) &
( ((!in:freq1_0 & in:freq1_1 & in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & (X in:freq1_2)) ) &

( (in:freq2_0 & in:freq2_1 & in:freq2_2) -> ((X in:freq2_0) & (X in:freq2_1) & (X in:freq2_2)) ) &
( (!(in:freq2_0 & in:freq2_1 & in:freq2_2) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( ((in:freq2_0 & !in:freq2_1 & in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & (X in:freq2_2)) ) &
( ((!in:freq2_0 & in:freq2_1 & in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & (X in:freq2_2)) ) &

( (in:freq3_0 & in:freq3_1 & in:freq3_2) -> ((X in:freq3_0) & (X in:freq3_1) & (X in:freq3_2)) ) &
( (!(in:freq3_0 & in:freq3_1 & in:freq3_2) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( ((in:freq3_0 & !in:freq3_1 & in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & (X in:freq3_2)) ) &
( ((!in:freq3_0 & in:freq3_1 & in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & (X in:freq3_2)) ) &

( (in:freq4_0 & in:freq4_1 & in:freq4_2) -> ((X in:freq4_0) & (X in:freq4_1) & (X in:freq4_2)) ) &
( (!(in:freq4_0 & in:freq4_1 & in:freq4_2) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( ((in:freq4_0 & !in:freq4_1 & in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & (X in:freq4_2)) ) &
( ((!in:freq4_0 & in:freq4_1 & in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & (X in:freq4_2)) ) &

( (in:freq5_0 & in:freq5_1 & in:freq5_2) -> ((X in:freq5_0) & (X in:freq5_1) & (X in:freq5_2)) ) &
( (!(in:freq5_0 & in:freq5_1 & in:freq5_2) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &
( ((!in:freq5_0 & !in:freq5_1 & in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &
( ((in:freq5_0 & !in:freq5_1 & in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & (X in:freq5_2)) ) &
( ((!in:freq5_0 & in:freq5_1 & in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & (X in:freq5_2)) ) &

( (in:freq6_0 & in:freq6_1 & in:freq6_2) -> ((X in:freq6_0) & (X in:freq6_1) & (X in:freq6_2)) ) &
( (!(in:freq6_0 & in:freq6_1 & in:freq6_2) & X in:light6) -> (!(X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &
( ((!in:freq6_0 & !in:freq6_1 & in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &
( ((in:freq6_0 & !in:freq6_1 & in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & (X in:freq6_2)) ) &
( ((!in:freq6_0 & in:freq6_1 & in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1) & (X in:freq6_2)) ) &

( (in:freq7_0 & in:freq7_1 & in:freq7_2) -> ((X in:freq7_0) & (X in:freq7_1) & (X in:freq7_2)) ) &
( (!(in:freq7_0 & in:freq7_1 & in:freq7_2) & X in:light7) -> (!(X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2)) ) &
( ((!in:freq7_0 & !in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2)) ) &
( ((in:freq7_0 & !in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2)) ) &
( ((!in:freq7_0 & in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2)) ) &
( ((in:freq7_0 & in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2)) ) &
( ((!in:freq7_0 & !in:freq7_1 & in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2)) ) &
( ((in:freq7_0 & !in:freq7_1 & in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & (X in:freq7_2)) ) &
( ((!in:freq7_0 & in:freq7_1 & in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & (X in:freq7_1) & (X in:freq7_2)) ) &

( (in:freq8_0 & in:freq8_1 & in:freq8_2) -> ((X in:freq8_0) & (X in:freq8_1) & (X in:freq8_2)) ) &
( (!(in:freq8_0 & in:freq8_1 & in:freq8_2) & X in:light8) -> (!(X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2)) ) &
( ((!in:freq8_0 & !in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2)) ) &
( ((in:freq8_0 & !in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2)) ) &
( ((!in:freq8_0 & in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> ((X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2)) ) &
( ((in:freq8_0 & in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> (!(X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2)) ) &
( ((!in:freq8_0 & !in:freq8_1 & in:freq8_2) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2)) ) &
( ((in:freq8_0 & !in:freq8_1 & in:freq8_2) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1) & (X in:freq8_2)) ) &
( ((!in:freq8_0 & in:freq8_1 & in:freq8_2) & !(X in:light8)) -> ((X in:freq8_0) & (X in:freq8_1) & (X in:freq8_2)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & (!out:light3 | !out:light6) & (!out:light4 | !out:light6) & 
(!out:light5 | !out:light6) & (!out:light5 | !out:light7) & (!out:light6 | !out:light7) & (!out:light5 | !out:light8) & (!out:light6 | !out:light8) & 
(!out:light7 | !out:light8) & 

( (out:freq1_0 & out:freq1_1 & out:freq1_2) -> ((X out:freq1_0) & (X out:freq1_1) & (X out:freq1_2)) ) &
( (!(out:freq1_0 & out:freq1_1 & out:freq1_2) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( ((out:freq1_0 & !out:freq1_1 & out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & (X out:freq1_2)) ) &
( ((!out:freq1_0 & out:freq1_1 & out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & (X out:freq1_2)) ) &

( (out:freq2_0 & out:freq2_1 & out:freq2_2) -> ((X out:freq2_0) & (X out:freq2_1) & (X out:freq2_2)) ) &
( (!(out:freq2_0 & out:freq2_1 & out:freq2_2) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( ((out:freq2_0 & !out:freq2_1 & out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & (X out:freq2_2)) ) &
( ((!out:freq2_0 & out:freq2_1 & out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & (X out:freq2_2)) ) &

( (out:freq3_0 & out:freq3_1 & out:freq3_2) -> ((X out:freq3_0) & (X out:freq3_1) & (X out:freq3_2)) ) &
( (!(out:freq3_0 & out:freq3_1 & out:freq3_2) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( ((out:freq3_0 & !out:freq3_1 & out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & (X out:freq3_2)) ) &
( ((!out:freq3_0 & out:freq3_1 & out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & (X out:freq3_2)) ) &

( (out:freq4_0 & out:freq4_1 & out:freq4_2) -> ((X out:freq4_0) & (X out:freq4_1) & (X out:freq4_2)) ) &
( (!(out:freq4_0 & out:freq4_1 & out:freq4_2) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( ((out:freq4_0 & !out:freq4_1 & out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & (X out:freq4_2)) ) &
( ((!out:freq4_0 & out:freq4_1 & out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & (X out:freq4_2)) ) &

( (out:freq5_0 & out:freq5_1 & out:freq5_2) -> ((X out:freq5_0) & (X out:freq5_1) & (X out:freq5_2)) ) &
( (!(out:freq5_0 & out:freq5_1 & out:freq5_2) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &
( ((!out:freq5_0 & !out:freq5_1 & out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &
( ((out:freq5_0 & !out:freq5_1 & out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & (X out:freq5_2)) ) &
( ((!out:freq5_0 & out:freq5_1 & out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & (X out:freq5_2)) ) &

( (out:freq6_0 & out:freq6_1 & out:freq6_2) -> ((X out:freq6_0) & (X out:freq6_1) & (X out:freq6_2)) ) &
( (!(out:freq6_0 & out:freq6_1 & out:freq6_2) & X in:light6) -> (!(X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &
( ((!out:freq6_0 & !out:freq6_1 & out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &
( ((out:freq6_0 & !out:freq6_1 & out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & (X out:freq6_2)) ) &
( ((!out:freq6_0 & out:freq6_1 & out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1) & (X out:freq6_2)) ) &

( (out:freq7_0 & out:freq7_1 & out:freq7_2) -> ((X out:freq7_0) & (X out:freq7_1) & (X out:freq7_2)) ) &
( (!(out:freq7_0 & out:freq7_1 & out:freq7_2) & X in:light7) -> (!(X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2)) ) &
( ((!out:freq7_0 & !out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2)) ) &
( ((out:freq7_0 & !out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2)) ) &
( ((!out:freq7_0 & out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2)) ) &
( ((out:freq7_0 & out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2)) ) &
( ((!out:freq7_0 & !out:freq7_1 & out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2)) ) &
( ((out:freq7_0 & !out:freq7_1 & out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & (X out:freq7_2)) ) &
( ((!out:freq7_0 & out:freq7_1 & out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & (X out:freq7_1) & (X out:freq7_2)) ) &

( (out:freq8_0 & out:freq8_1 & out:freq8_2) -> ((X out:freq8_0) & (X out:freq8_1) & (X out:freq8_2)) ) &
( (!(out:freq8_0 & out:freq8_1 & out:freq8_2) & X in:light8) -> (!(X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2)) ) &
( ((!out:freq8_0 & !out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2)) ) &
( ((out:freq8_0 & !out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2)) ) &
( ((!out:freq8_0 & out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> ((X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2)) ) &
( ((out:freq8_0 & out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> (!(X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2)) ) &
( ((!out:freq8_0 & !out:freq8_1 & out:freq8_2) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2)) ) &
( ((out:freq8_0 & !out:freq8_1 & out:freq8_2) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1) & (X out:freq8_2)) ) &
( ((!out:freq8_0 & out:freq8_1 & out:freq8_2) & !(X in:light8)) -> ((X out:freq8_0) & (X out:freq8_1) & (X out:freq8_2)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
(GF(in:light6) ->  GF(out:light6)) &
(GF(in:light7) ->  GF(out:light7)) &
(GF(in:light8) ->  GF(out:light8)) &
( GF(!(in:freq1_0 & in:freq1_1 & in:freq1_2)) ->  GF(!(out:freq1_0 & out:freq1_1 & out:freq1_2)) ) &
( GF(!(in:freq2_0 & in:freq2_1 & in:freq2_2)) ->  GF(!(out:freq2_0 & out:freq2_1 & out:freq2_2)) ) &
( GF(!(in:freq3_0 & in:freq3_1 & in:freq3_2)) ->  GF(!(out:freq3_0 & out:freq3_1 & out:freq3_2)) ) &
( GF(!(in:freq4_0 & in:freq4_1 & in:freq4_2)) ->  GF(!(out:freq4_0 & out:freq4_1 & out:freq4_2)) ) &
( GF(!(in:freq5_0 & in:freq5_1 & in:freq5_2)) ->  GF(!(out:freq5_0 & out:freq5_1 & out:freq5_2)) ) &
( GF(!(in:freq6_0 & in:freq6_1 & in:freq6_2)) ->  GF(!(out:freq6_0 & out:freq6_1 & out:freq6_2)) ) &
( GF(!(in:freq7_0 & in:freq7_1 & in:freq7_2)) ->  GF(!(out:freq7_0 & out:freq7_1 & out:freq7_2)) ) &
( GF(!(in:freq8_0 & in:freq8_1 & in:freq8_2)) ->  GF(!(out:freq8_0 & out:freq8_1 & out:freq8_2)) ) 


==> tl/traffic_lights_8,8_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & !in:light6 & !in:light7 & !in:light8 & 
in:freq1_0 & !in:freq1_1 & !in:freq1_2 & !in:freq1_3 &
in:freq2_0 & !in:freq2_1 & !in:freq2_2 & !in:freq2_3 &
in:freq3_0 & !in:freq3_1 & !in:freq3_2 & !in:freq3_3 &
in:freq4_0 & !in:freq4_1 & !in:freq4_2 & !in:freq4_3 &
in:freq5_0 & !in:freq5_1 & !in:freq5_2 & !in:freq5_3 &
in:freq6_0 & !in:freq6_1 & !in:freq6_2 & !in:freq6_3 &
in:freq7_0 & !in:freq7_1 & !in:freq7_2 & !in:freq7_3 &
in:freq8_0 & !in:freq8_1 & !in:freq8_2 & !in:freq8_3)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & !out:light6 & !out:light7 & !out:light8 & 
out:freq1_0 & !out:freq1_1 & !out:freq1_2 & !out:freq1_3 &
out:freq2_0 & !out:freq2_1 & !out:freq2_2 & !out:freq2_3 &
out:freq3_0 & !out:freq3_1 & !out:freq3_2 & !out:freq3_3 &
out:freq4_0 & !out:freq4_1 & !out:freq4_2 & !out:freq4_3 &
out:freq5_0 & !out:freq5_1 & !out:freq5_2 & !out:freq5_3 &
out:freq6_0 & !out:freq6_1 & !out:freq6_2 & !out:freq6_3 &
out:freq7_0 & !out:freq7_1 & !out:freq7_2 & !out:freq7_3 &
out:freq8_0 & !out:freq8_1 & !out:freq8_2 & !out:freq8_3)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & (!in:light1 | !in:light6) & (!in:light1 | !in:light7) & (!in:light1 | !in:light8) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & (!in:light2 | !in:light6) & (!in:light2 | !in:light7) & (!in:light2 | !in:light8) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & (!in:light3 | !in:light6) & (!in:light3 | !in:light7) & (!in:light3 | !in:light8) & 
(!in:light4 | !in:light5) & (!in:light4 | !in:light6) & (!in:light4 | !in:light7) & (!in:light4 | !in:light8) & 
(!in:light5 | !in:light6) & (!in:light5 | !in:light7) & (!in:light5 | !in:light8) & 
(!in:light6 | !in:light7) & (!in:light6 | !in:light8) & 
(!in:light7 | !in:light8) & 

( (!in:freq1_0 & !in:freq1_1 & !in:freq1_2 & in:freq1_3) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2) & (X in:freq1_3)) ) &
( (!(!in:freq1_0 & !in:freq1_1 & !in:freq1_2 & in:freq1_3) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2) & !(X in:freq1_3)) ) &
( ((!in:freq1_0 & !in:freq1_1 & !in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2) & !(X in:freq1_3)) ) &
( ((in:freq1_0 & !in:freq1_1 & !in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2) & !(X in:freq1_3)) ) &
( ((!in:freq1_0 & in:freq1_1 & !in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2) & !(X in:freq1_3)) ) &
( ((in:freq1_0 & in:freq1_1 & !in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> (!(X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2) & !(X in:freq1_3)) ) &
( ((!in:freq1_0 & !in:freq1_1 & in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2) & !(X in:freq1_3)) ) &
( ((in:freq1_0 & !in:freq1_1 & in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & (X in:freq1_2) & !(X in:freq1_3)) ) &
( ((!in:freq1_0 & in:freq1_1 & in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & (X in:freq1_2) & !(X in:freq1_3)) ) &
( ((in:freq1_0 & in:freq1_1 & in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2) & (X in:freq1_3)) ) &

( (!in:freq2_0 & !in:freq2_1 & !in:freq2_2 & in:freq2_3) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2) & (X in:freq2_3)) ) &
( (!(!in:freq2_0 & !in:freq2_1 & !in:freq2_2 & in:freq2_3) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2) & !(X in:freq2_3)) ) &
( ((!in:freq2_0 & !in:freq2_1 & !in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2) & !(X in:freq2_3)) ) &
( ((in:freq2_0 & !in:freq2_1 & !in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2) & !(X in:freq2_3)) ) &
( ((!in:freq2_0 & in:freq2_1 & !in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2) & !(X in:freq2_3)) ) &
( ((in:freq2_0 & in:freq2_1 & !in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> (!(X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2) & !(X in:freq2_3)) ) &
( ((!in:freq2_0 & !in:freq2_1 & in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2) & !(X in:freq2_3)) ) &
( ((in:freq2_0 & !in:freq2_1 & in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & (X in:freq2_2) & !(X in:freq2_3)) ) &
( ((!in:freq2_0 & in:freq2_1 & in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & (X in:freq2_2) & !(X in:freq2_3)) ) &
( ((in:freq2_0 & in:freq2_1 & in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2) & (X in:freq2_3)) ) &

( (!in:freq3_0 & !in:freq3_1 & !in:freq3_2 & in:freq3_3) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2) & (X in:freq3_3)) ) &
( (!(!in:freq3_0 & !in:freq3_1 & !in:freq3_2 & in:freq3_3) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2) & !(X in:freq3_3)) ) &
( ((!in:freq3_0 & !in:freq3_1 & !in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2) & !(X in:freq3_3)) ) &
( ((in:freq3_0 & !in:freq3_1 & !in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2) & !(X in:freq3_3)) ) &
( ((!in:freq3_0 & in:freq3_1 & !in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2) & !(X in:freq3_3)) ) &
( ((in:freq3_0 & in:freq3_1 & !in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> (!(X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2) & !(X in:freq3_3)) ) &
( ((!in:freq3_0 & !in:freq3_1 & in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2) & !(X in:freq3_3)) ) &
( ((in:freq3_0 & !in:freq3_1 & in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & (X in:freq3_2) & !(X in:freq3_3)) ) &
( ((!in:freq3_0 & in:freq3_1 & in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & (X in:freq3_2) & !(X in:freq3_3)) ) &
( ((in:freq3_0 & in:freq3_1 & in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2) & (X in:freq3_3)) ) &

( (!in:freq4_0 & !in:freq4_1 & !in:freq4_2 & in:freq4_3) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2) & (X in:freq4_3)) ) &
( (!(!in:freq4_0 & !in:freq4_1 & !in:freq4_2 & in:freq4_3) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2) & !(X in:freq4_3)) ) &
( ((!in:freq4_0 & !in:freq4_1 & !in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2) & !(X in:freq4_3)) ) &
( ((in:freq4_0 & !in:freq4_1 & !in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2) & !(X in:freq4_3)) ) &
( ((!in:freq4_0 & in:freq4_1 & !in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2) & !(X in:freq4_3)) ) &
( ((in:freq4_0 & in:freq4_1 & !in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> (!(X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2) & !(X in:freq4_3)) ) &
( ((!in:freq4_0 & !in:freq4_1 & in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2) & !(X in:freq4_3)) ) &
( ((in:freq4_0 & !in:freq4_1 & in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & (X in:freq4_2) & !(X in:freq4_3)) ) &
( ((!in:freq4_0 & in:freq4_1 & in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & (X in:freq4_2) & !(X in:freq4_3)) ) &
( ((in:freq4_0 & in:freq4_1 & in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2) & (X in:freq4_3)) ) &

( (!in:freq5_0 & !in:freq5_1 & !in:freq5_2 & in:freq5_3) -> (!(X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2) & (X in:freq5_3)) ) &
( (!(!in:freq5_0 & !in:freq5_1 & !in:freq5_2 & in:freq5_3) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2) & !(X in:freq5_3)) ) &
( ((!in:freq5_0 & !in:freq5_1 & !in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2) & !(X in:freq5_3)) ) &
( ((in:freq5_0 & !in:freq5_1 & !in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2) & !(X in:freq5_3)) ) &
( ((!in:freq5_0 & in:freq5_1 & !in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2) & !(X in:freq5_3)) ) &
( ((in:freq5_0 & in:freq5_1 & !in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> (!(X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2) & !(X in:freq5_3)) ) &
( ((!in:freq5_0 & !in:freq5_1 & in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2) & !(X in:freq5_3)) ) &
( ((in:freq5_0 & !in:freq5_1 & in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & (X in:freq5_2) & !(X in:freq5_3)) ) &
( ((!in:freq5_0 & in:freq5_1 & in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & (X in:freq5_2) & !(X in:freq5_3)) ) &
( ((in:freq5_0 & in:freq5_1 & in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> (!(X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2) & (X in:freq5_3)) ) &

( (!in:freq6_0 & !in:freq6_1 & !in:freq6_2 & in:freq6_3) -> (!(X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2) & (X in:freq6_3)) ) &
( (!(!in:freq6_0 & !in:freq6_1 & !in:freq6_2 & in:freq6_3) & X in:light6) -> (!(X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2) & !(X in:freq6_3)) ) &
( ((!in:freq6_0 & !in:freq6_1 & !in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2) & !(X in:freq6_3)) ) &
( ((in:freq6_0 & !in:freq6_1 & !in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2) & !(X in:freq6_3)) ) &
( ((!in:freq6_0 & in:freq6_1 & !in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2) & !(X in:freq6_3)) ) &
( ((in:freq6_0 & in:freq6_1 & !in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> (!(X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2) & !(X in:freq6_3)) ) &
( ((!in:freq6_0 & !in:freq6_1 & in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2) & !(X in:freq6_3)) ) &
( ((in:freq6_0 & !in:freq6_1 & in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & (X in:freq6_2) & !(X in:freq6_3)) ) &
( ((!in:freq6_0 & in:freq6_1 & in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1) & (X in:freq6_2) & !(X in:freq6_3)) ) &
( ((in:freq6_0 & in:freq6_1 & in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> (!(X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2) & (X in:freq6_3)) ) &

( (!in:freq7_0 & !in:freq7_1 & !in:freq7_2 & in:freq7_3) -> (!(X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2) & (X in:freq7_3)) ) &
( (!(!in:freq7_0 & !in:freq7_1 & !in:freq7_2 & in:freq7_3) & X in:light7) -> (!(X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2) & !(X in:freq7_3)) ) &
( ((!in:freq7_0 & !in:freq7_1 & !in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2) & !(X in:freq7_3)) ) &
( ((in:freq7_0 & !in:freq7_1 & !in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2) & !(X in:freq7_3)) ) &
( ((!in:freq7_0 & in:freq7_1 & !in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> ((X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2) & !(X in:freq7_3)) ) &
( ((in:freq7_0 & in:freq7_1 & !in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> (!(X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2) & !(X in:freq7_3)) ) &
( ((!in:freq7_0 & !in:freq7_1 & in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2) & !(X in:freq7_3)) ) &
( ((in:freq7_0 & !in:freq7_1 & in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & (X in:freq7_2) & !(X in:freq7_3)) ) &
( ((!in:freq7_0 & in:freq7_1 & in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> ((X in:freq7_0) & (X in:freq7_1) & (X in:freq7_2) & !(X in:freq7_3)) ) &
( ((in:freq7_0 & in:freq7_1 & in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> (!(X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2) & (X in:freq7_3)) ) &

( (!in:freq8_0 & !in:freq8_1 & !in:freq8_2 & in:freq8_3) -> (!(X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2) & (X in:freq8_3)) ) &
( (!(!in:freq8_0 & !in:freq8_1 & !in:freq8_2 & in:freq8_3) & X in:light8) -> (!(X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2) & !(X in:freq8_3)) ) &
( ((!in:freq8_0 & !in:freq8_1 & !in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2) & !(X in:freq8_3)) ) &
( ((in:freq8_0 & !in:freq8_1 & !in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2) & !(X in:freq8_3)) ) &
( ((!in:freq8_0 & in:freq8_1 & !in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> ((X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2) & !(X in:freq8_3)) ) &
( ((in:freq8_0 & in:freq8_1 & !in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> (!(X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2) & !(X in:freq8_3)) ) &
( ((!in:freq8_0 & !in:freq8_1 & in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2) & !(X in:freq8_3)) ) &
( ((in:freq8_0 & !in:freq8_1 & in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1) & (X in:freq8_2) & !(X in:freq8_3)) ) &
( ((!in:freq8_0 & in:freq8_1 & in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> ((X in:freq8_0) & (X in:freq8_1) & (X in:freq8_2) & !(X in:freq8_3)) ) &
( ((in:freq8_0 & in:freq8_1 & in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> (!(X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2) & (X in:freq8_3)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & (!out:light3 | !out:light6) & (!out:light4 | !out:light6) & 
(!out:light5 | !out:light6) & (!out:light5 | !out:light7) & (!out:light6 | !out:light7) & (!out:light5 | !out:light8) & (!out:light6 | !out:light8) & 
(!out:light7 | !out:light8) & 

( (!out:freq1_0 & !out:freq1_1 & !out:freq1_2 & out:freq1_3) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2) & (X out:freq1_3)) ) &
( (!(!out:freq1_0 & !out:freq1_1 & !out:freq1_2 & out:freq1_3) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2) & !(X out:freq1_3)) ) &
( ((!out:freq1_0 & !out:freq1_1 & !out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2) & !(X out:freq1_3)) ) &
( ((out:freq1_0 & !out:freq1_1 & !out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2) & !(X out:freq1_3)) ) &
( ((!out:freq1_0 & out:freq1_1 & !out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2) & !(X out:freq1_3)) ) &
( ((out:freq1_0 & out:freq1_1 & !out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> (!(X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2) & !(X out:freq1_3)) ) &
( ((!out:freq1_0 & !out:freq1_1 & out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2) & !(X out:freq1_3)) ) &
( ((out:freq1_0 & !out:freq1_1 & out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & (X out:freq1_2) & !(X out:freq1_3)) ) &
( ((!out:freq1_0 & out:freq1_1 & out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & (X out:freq1_2) & !(X out:freq1_3)) ) &
( ((out:freq1_0 & out:freq1_1 & out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2) & (X out:freq1_3)) ) &

( (!out:freq2_0 & !out:freq2_1 & !out:freq2_2 & out:freq2_3) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2) & (X out:freq2_3)) ) &
( (!(!out:freq2_0 & !out:freq2_1 & !out:freq2_2 & out:freq2_3) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2) & !(X out:freq2_3)) ) &
( ((!out:freq2_0 & !out:freq2_1 & !out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2) & !(X out:freq2_3)) ) &
( ((out:freq2_0 & !out:freq2_1 & !out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2) & !(X out:freq2_3)) ) &
( ((!out:freq2_0 & out:freq2_1 & !out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2) & !(X out:freq2_3)) ) &
( ((out:freq2_0 & out:freq2_1 & !out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> (!(X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2) & !(X out:freq2_3)) ) &
( ((!out:freq2_0 & !out:freq2_1 & out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2) & !(X out:freq2_3)) ) &
( ((out:freq2_0 & !out:freq2_1 & out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & (X out:freq2_2) & !(X out:freq2_3)) ) &
( ((!out:freq2_0 & out:freq2_1 & out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & (X out:freq2_2) & !(X out:freq2_3)) ) &
( ((out:freq2_0 & out:freq2_1 & out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2) & (X out:freq2_3)) ) &

( (!out:freq3_0 & !out:freq3_1 & !out:freq3_2 & out:freq3_3) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2) & (X out:freq3_3)) ) &
( (!(!out:freq3_0 & !out:freq3_1 & !out:freq3_2 & out:freq3_3) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2) & !(X out:freq3_3)) ) &
( ((!out:freq3_0 & !out:freq3_1 & !out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2) & !(X out:freq3_3)) ) &
( ((out:freq3_0 & !out:freq3_1 & !out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2) & !(X out:freq3_3)) ) &
( ((!out:freq3_0 & out:freq3_1 & !out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2) & !(X out:freq3_3)) ) &
( ((out:freq3_0 & out:freq3_1 & !out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> (!(X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2) & !(X out:freq3_3)) ) &
( ((!out:freq3_0 & !out:freq3_1 & out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2) & !(X out:freq3_3)) ) &
( ((out:freq3_0 & !out:freq3_1 & out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & (X out:freq3_2) & !(X out:freq3_3)) ) &
( ((!out:freq3_0 & out:freq3_1 & out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & (X out:freq3_2) & !(X out:freq3_3)) ) &
( ((out:freq3_0 & out:freq3_1 & out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2) & (X out:freq3_3)) ) &

( (!out:freq4_0 & !out:freq4_1 & !out:freq4_2 & out:freq4_3) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2) & (X out:freq4_3)) ) &
( (!(!out:freq4_0 & !out:freq4_1 & !out:freq4_2 & out:freq4_3) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2) & !(X out:freq4_3)) ) &
( ((!out:freq4_0 & !out:freq4_1 & !out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2) & !(X out:freq4_3)) ) &
( ((out:freq4_0 & !out:freq4_1 & !out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2) & !(X out:freq4_3)) ) &
( ((!out:freq4_0 & out:freq4_1 & !out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2) & !(X out:freq4_3)) ) &
( ((out:freq4_0 & out:freq4_1 & !out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> (!(X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2) & !(X out:freq4_3)) ) &
( ((!out:freq4_0 & !out:freq4_1 & out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2) & !(X out:freq4_3)) ) &
( ((out:freq4_0 & !out:freq4_1 & out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & (X out:freq4_2) & !(X out:freq4_3)) ) &
( ((!out:freq4_0 & out:freq4_1 & out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & (X out:freq4_2) & !(X out:freq4_3)) ) &
( ((out:freq4_0 & out:freq4_1 & out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2) & (X out:freq4_3)) ) &

( (!out:freq5_0 & !out:freq5_1 & !out:freq5_2 & out:freq5_3) -> (!(X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2) & (X out:freq5_3)) ) &
( (!(!out:freq5_0 & !out:freq5_1 & !out:freq5_2 & out:freq5_3) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2) & !(X out:freq5_3)) ) &
( ((!out:freq5_0 & !out:freq5_1 & !out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2) & !(X out:freq5_3)) ) &
( ((out:freq5_0 & !out:freq5_1 & !out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2) & !(X out:freq5_3)) ) &
( ((!out:freq5_0 & out:freq5_1 & !out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2) & !(X out:freq5_3)) ) &
( ((out:freq5_0 & out:freq5_1 & !out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> (!(X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2) & !(X out:freq5_3)) ) &
( ((!out:freq5_0 & !out:freq5_1 & out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2) & !(X out:freq5_3)) ) &
( ((out:freq5_0 & !out:freq5_1 & out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & (X out:freq5_2) & !(X out:freq5_3)) ) &
( ((!out:freq5_0 & out:freq5_1 & out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & (X out:freq5_2) & !(X out:freq5_3)) ) &
( ((out:freq5_0 & out:freq5_1 & out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> (!(X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2) & (X out:freq5_3)) ) &

( (!out:freq6_0 & !out:freq6_1 & !out:freq6_2 & out:freq6_3) -> (!(X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2) & (X out:freq6_3)) ) &
( (!(!out:freq6_0 & !out:freq6_1 & !out:freq6_2 & out:freq6_3) & X in:light6) -> (!(X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2) & !(X out:freq6_3)) ) &
( ((!out:freq6_0 & !out:freq6_1 & !out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2) & !(X out:freq6_3)) ) &
( ((out:freq6_0 & !out:freq6_1 & !out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2) & !(X out:freq6_3)) ) &
( ((!out:freq6_0 & out:freq6_1 & !out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2) & !(X out:freq6_3)) ) &
( ((out:freq6_0 & out:freq6_1 & !out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> (!(X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2) & !(X out:freq6_3)) ) &
( ((!out:freq6_0 & !out:freq6_1 & out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2) & !(X out:freq6_3)) ) &
( ((out:freq6_0 & !out:freq6_1 & out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & (X out:freq6_2) & !(X out:freq6_3)) ) &
( ((!out:freq6_0 & out:freq6_1 & out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1) & (X out:freq6_2) & !(X out:freq6_3)) ) &
( ((out:freq6_0 & out:freq6_1 & out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> (!(X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2) & (X out:freq6_3)) ) &

( (!out:freq7_0 & !out:freq7_1 & !out:freq7_2 & out:freq7_3) -> (!(X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2) & (X out:freq7_3)) ) &
( (!(!out:freq7_0 & !out:freq7_1 & !out:freq7_2 & out:freq7_3) & X in:light7) -> (!(X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2) & !(X out:freq7_3)) ) &
( ((!out:freq7_0 & !out:freq7_1 & !out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2) & !(X out:freq7_3)) ) &
( ((out:freq7_0 & !out:freq7_1 & !out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2) & !(X out:freq7_3)) ) &
( ((!out:freq7_0 & out:freq7_1 & !out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> ((X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2) & !(X out:freq7_3)) ) &
( ((out:freq7_0 & out:freq7_1 & !out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> (!(X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2) & !(X out:freq7_3)) ) &
( ((!out:freq7_0 & !out:freq7_1 & out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2) & !(X out:freq7_3)) ) &
( ((out:freq7_0 & !out:freq7_1 & out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & (X out:freq7_2) & !(X out:freq7_3)) ) &
( ((!out:freq7_0 & out:freq7_1 & out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> ((X out:freq7_0) & (X out:freq7_1) & (X out:freq7_2) & !(X out:freq7_3)) ) &
( ((out:freq7_0 & out:freq7_1 & out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> (!(X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2) & (X out:freq7_3)) ) &

( (!out:freq8_0 & !out:freq8_1 & !out:freq8_2 & out:freq8_3) -> (!(X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2) & (X out:freq8_3)) ) &
( (!(!out:freq8_0 & !out:freq8_1 & !out:freq8_2 & out:freq8_3) & X in:light8) -> (!(X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2) & !(X out:freq8_3)) ) &
( ((!out:freq8_0 & !out:freq8_1 & !out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2) & !(X out:freq8_3)) ) &
( ((out:freq8_0 & !out:freq8_1 & !out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2) & !(X out:freq8_3)) ) &
( ((!out:freq8_0 & out:freq8_1 & !out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> ((X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2) & !(X out:freq8_3)) ) &
( ((out:freq8_0 & out:freq8_1 & !out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> (!(X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2) & !(X out:freq8_3)) ) &
( ((!out:freq8_0 & !out:freq8_1 & out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2) & !(X out:freq8_3)) ) &
( ((out:freq8_0 & !out:freq8_1 & out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1) & (X out:freq8_2) & !(X out:freq8_3)) ) &
( ((!out:freq8_0 & out:freq8_1 & out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> ((X out:freq8_0) & (X out:freq8_1) & (X out:freq8_2) & !(X out:freq8_3)) ) &
( ((out:freq8_0 & out:freq8_1 & out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> (!(X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2) & (X out:freq8_3)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
(GF(in:light6) ->  GF(out:light6)) &
(GF(in:light7) ->  GF(out:light7)) &
(GF(in:light8) ->  GF(out:light8)) &
( GF(!(!in:freq1_0 & !in:freq1_1 & !in:freq1_2 & in:freq1_3)) ->  GF(!(!out:freq1_0 & !out:freq1_1 & !out:freq1_2 & out:freq1_3)) ) &
( GF(!(!in:freq2_0 & !in:freq2_1 & !in:freq2_2 & in:freq2_3)) ->  GF(!(!out:freq2_0 & !out:freq2_1 & !out:freq2_2 & out:freq2_3)) ) &
( GF(!(!in:freq3_0 & !in:freq3_1 & !in:freq3_2 & in:freq3_3)) ->  GF(!(!out:freq3_0 & !out:freq3_1 & !out:freq3_2 & out:freq3_3)) ) &
( GF(!(!in:freq4_0 & !in:freq4_1 & !in:freq4_2 & in:freq4_3)) ->  GF(!(!out:freq4_0 & !out:freq4_1 & !out:freq4_2 & out:freq4_3)) ) &
( GF(!(!in:freq5_0 & !in:freq5_1 & !in:freq5_2 & in:freq5_3)) ->  GF(!(!out:freq5_0 & !out:freq5_1 & !out:freq5_2 & out:freq5_3)) ) &
( GF(!(!in:freq6_0 & !in:freq6_1 & !in:freq6_2 & in:freq6_3)) ->  GF(!(!out:freq6_0 & !out:freq6_1 & !out:freq6_2 & out:freq6_3)) ) &
( GF(!(!in:freq7_0 & !in:freq7_1 & !in:freq7_2 & in:freq7_3)) ->  GF(!(!out:freq7_0 & !out:freq7_1 & !out:freq7_2 & out:freq7_3)) ) &
( GF(!(!in:freq8_0 & !in:freq8_1 & !in:freq8_2 & in:freq8_3)) ->  GF(!(!out:freq8_0 & !out:freq8_1 & !out:freq8_2 & out:freq8_3)) ) 


==> tl/traffic_lights_9,2_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & !in:light6 & !in:light7 & !in:light8 & !in:light9 & 
in:freq1_0 & !in:freq1_1 &
in:freq2_0 & !in:freq2_1 &
in:freq3_0 & !in:freq3_1 &
in:freq4_0 & !in:freq4_1 &
in:freq5_0 & !in:freq5_1 &
in:freq6_0 & !in:freq6_1 &
in:freq7_0 & !in:freq7_1 &
in:freq8_0 & !in:freq8_1 &
in:freq9_0 & !in:freq9_1)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & !out:light6 & !out:light7 & !out:light8 & !out:light9 & 
out:freq1_0 & !out:freq1_1 &
out:freq2_0 & !out:freq2_1 &
out:freq3_0 & !out:freq3_1 &
out:freq4_0 & !out:freq4_1 &
out:freq5_0 & !out:freq5_1 &
out:freq6_0 & !out:freq6_1 &
out:freq7_0 & !out:freq7_1 &
out:freq8_0 & !out:freq8_1 &
out:freq9_0 & !out:freq9_1)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & (!in:light1 | !in:light6) & (!in:light1 | !in:light7) & (!in:light1 | !in:light8) & (!in:light1 | !in:light9) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & (!in:light2 | !in:light6) & (!in:light2 | !in:light7) & (!in:light2 | !in:light8) & (!in:light2 | !in:light9) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & (!in:light3 | !in:light6) & (!in:light3 | !in:light7) & (!in:light3 | !in:light8) & (!in:light3 | !in:light9) & 
(!in:light4 | !in:light5) & (!in:light4 | !in:light6) & (!in:light4 | !in:light7) & (!in:light4 | !in:light8) & (!in:light4 | !in:light9) & 
(!in:light5 | !in:light6) & (!in:light5 | !in:light7) & (!in:light5 | !in:light8) & (!in:light5 | !in:light9) & 
(!in:light6 | !in:light7) & (!in:light6 | !in:light8) & (!in:light6 | !in:light9) & 
(!in:light7 | !in:light8) & (!in:light7 | !in:light9) & 
(!in:light8 | !in:light9) & 

( (!in:freq1_0 & in:freq1_1) -> (!(X in:freq1_0) & (X in:freq1_1)) ) &
( (!(!in:freq1_0 & in:freq1_1) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1)) ) &
( ((!in:freq1_0 & !in:freq1_1) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1)) ) &
( ((in:freq1_0 & !in:freq1_1) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1)) ) &

( (!in:freq2_0 & in:freq2_1) -> (!(X in:freq2_0) & (X in:freq2_1)) ) &
( (!(!in:freq2_0 & in:freq2_1) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1)) ) &
( ((!in:freq2_0 & !in:freq2_1) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1)) ) &
( ((in:freq2_0 & !in:freq2_1) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1)) ) &

( (!in:freq3_0 & in:freq3_1) -> (!(X in:freq3_0) & (X in:freq3_1)) ) &
( (!(!in:freq3_0 & in:freq3_1) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1)) ) &
( ((!in:freq3_0 & !in:freq3_1) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1)) ) &
( ((in:freq3_0 & !in:freq3_1) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1)) ) &

( (!in:freq4_0 & in:freq4_1) -> (!(X in:freq4_0) & (X in:freq4_1)) ) &
( (!(!in:freq4_0 & in:freq4_1) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1)) ) &
( ((!in:freq4_0 & !in:freq4_1) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1)) ) &
( ((in:freq4_0 & !in:freq4_1) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1)) ) &

( (!in:freq5_0 & in:freq5_1) -> (!(X in:freq5_0) & (X in:freq5_1)) ) &
( (!(!in:freq5_0 & in:freq5_1) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1)) ) &
( ((!in:freq5_0 & !in:freq5_1) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1)) ) &
( ((in:freq5_0 & !in:freq5_1) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1)) ) &

( (!in:freq6_0 & in:freq6_1) -> (!(X in:freq6_0) & (X in:freq6_1)) ) &
( (!(!in:freq6_0 & in:freq6_1) & X in:light6) -> (!(X in:freq6_0) & !(X in:freq6_1)) ) &
( ((!in:freq6_0 & !in:freq6_1) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1)) ) &
( ((in:freq6_0 & !in:freq6_1) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1)) ) &

( (!in:freq7_0 & in:freq7_1) -> (!(X in:freq7_0) & (X in:freq7_1)) ) &
( (!(!in:freq7_0 & in:freq7_1) & X in:light7) -> (!(X in:freq7_0) & !(X in:freq7_1)) ) &
( ((!in:freq7_0 & !in:freq7_1) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1)) ) &
( ((in:freq7_0 & !in:freq7_1) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1)) ) &

( (!in:freq8_0 & in:freq8_1) -> (!(X in:freq8_0) & (X in:freq8_1)) ) &
( (!(!in:freq8_0 & in:freq8_1) & X in:light8) -> (!(X in:freq8_0) & !(X in:freq8_1)) ) &
( ((!in:freq8_0 & !in:freq8_1) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1)) ) &
( ((in:freq8_0 & !in:freq8_1) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1)) ) &

( (!in:freq9_0 & in:freq9_1) -> (!(X in:freq9_0) & (X in:freq9_1)) ) &
( (!(!in:freq9_0 & in:freq9_1) & X in:light9) -> (!(X in:freq9_0) & !(X in:freq9_1)) ) &
( ((!in:freq9_0 & !in:freq9_1) & !(X in:light9)) -> ((X in:freq9_0) & !(X in:freq9_1)) ) &
( ((in:freq9_0 & !in:freq9_1) & !(X in:light9)) -> (!(X in:freq9_0) & (X in:freq9_1)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & (!out:light3 | !out:light6) & (!out:light4 | !out:light6) & 
(!out:light5 | !out:light6) & (!out:light5 | !out:light7) & (!out:light6 | !out:light7) & (!out:light5 | !out:light8) & (!out:light6 | !out:light8) & 
(!out:light7 | !out:light8) & (!out:light7 | !out:light9) & (!out:light8 | !out:light9) & 

( (!out:freq1_0 & out:freq1_1) -> (!(X out:freq1_0) & (X out:freq1_1)) ) &
( (!(!out:freq1_0 & out:freq1_1) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1)) ) &
( ((!out:freq1_0 & !out:freq1_1) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1)) ) &
( ((out:freq1_0 & !out:freq1_1) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1)) ) &

( (!out:freq2_0 & out:freq2_1) -> (!(X out:freq2_0) & (X out:freq2_1)) ) &
( (!(!out:freq2_0 & out:freq2_1) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1)) ) &
( ((!out:freq2_0 & !out:freq2_1) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1)) ) &
( ((out:freq2_0 & !out:freq2_1) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1)) ) &

( (!out:freq3_0 & out:freq3_1) -> (!(X out:freq3_0) & (X out:freq3_1)) ) &
( (!(!out:freq3_0 & out:freq3_1) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1)) ) &
( ((!out:freq3_0 & !out:freq3_1) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1)) ) &
( ((out:freq3_0 & !out:freq3_1) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1)) ) &

( (!out:freq4_0 & out:freq4_1) -> (!(X out:freq4_0) & (X out:freq4_1)) ) &
( (!(!out:freq4_0 & out:freq4_1) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1)) ) &
( ((!out:freq4_0 & !out:freq4_1) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1)) ) &
( ((out:freq4_0 & !out:freq4_1) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1)) ) &

( (!out:freq5_0 & out:freq5_1) -> (!(X out:freq5_0) & (X out:freq5_1)) ) &
( (!(!out:freq5_0 & out:freq5_1) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1)) ) &
( ((!out:freq5_0 & !out:freq5_1) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1)) ) &
( ((out:freq5_0 & !out:freq5_1) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1)) ) &

( (!out:freq6_0 & out:freq6_1) -> (!(X out:freq6_0) & (X out:freq6_1)) ) &
( (!(!out:freq6_0 & out:freq6_1) & X in:light6) -> (!(X out:freq6_0) & !(X out:freq6_1)) ) &
( ((!out:freq6_0 & !out:freq6_1) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1)) ) &
( ((out:freq6_0 & !out:freq6_1) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1)) ) &

( (!out:freq7_0 & out:freq7_1) -> (!(X out:freq7_0) & (X out:freq7_1)) ) &
( (!(!out:freq7_0 & out:freq7_1) & X in:light7) -> (!(X out:freq7_0) & !(X out:freq7_1)) ) &
( ((!out:freq7_0 & !out:freq7_1) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1)) ) &
( ((out:freq7_0 & !out:freq7_1) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1)) ) &

( (!out:freq8_0 & out:freq8_1) -> (!(X out:freq8_0) & (X out:freq8_1)) ) &
( (!(!out:freq8_0 & out:freq8_1) & X in:light8) -> (!(X out:freq8_0) & !(X out:freq8_1)) ) &
( ((!out:freq8_0 & !out:freq8_1) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1)) ) &
( ((out:freq8_0 & !out:freq8_1) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1)) ) &

( (!out:freq9_0 & out:freq9_1) -> (!(X out:freq9_0) & (X out:freq9_1)) ) &
( (!(!out:freq9_0 & out:freq9_1) & X in:light9) -> (!(X out:freq9_0) & !(X out:freq9_1)) ) &
( ((!out:freq9_0 & !out:freq9_1) & !(X in:light9)) -> ((X out:freq9_0) & !(X out:freq9_1)) ) &
( ((out:freq9_0 & !out:freq9_1) & !(X in:light9)) -> (!(X out:freq9_0) & (X out:freq9_1)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
(GF(in:light6) ->  GF(out:light6)) &
(GF(in:light7) ->  GF(out:light7)) &
(GF(in:light8) ->  GF(out:light8)) &
(GF(in:light9) ->  GF(out:light9)) &
( GF(!(!in:freq1_0 & in:freq1_1)) ->  GF(!(!out:freq1_0 & out:freq1_1)) ) &
( GF(!(!in:freq2_0 & in:freq2_1)) ->  GF(!(!out:freq2_0 & out:freq2_1)) ) &
( GF(!(!in:freq3_0 & in:freq3_1)) ->  GF(!(!out:freq3_0 & out:freq3_1)) ) &
( GF(!(!in:freq4_0 & in:freq4_1)) ->  GF(!(!out:freq4_0 & out:freq4_1)) ) &
( GF(!(!in:freq5_0 & in:freq5_1)) ->  GF(!(!out:freq5_0 & out:freq5_1)) ) &
( GF(!(!in:freq6_0 & in:freq6_1)) ->  GF(!(!out:freq6_0 & out:freq6_1)) ) &
( GF(!(!in:freq7_0 & in:freq7_1)) ->  GF(!(!out:freq7_0 & out:freq7_1)) ) &
( GF(!(!in:freq8_0 & in:freq8_1)) ->  GF(!(!out:freq8_0 & out:freq8_1)) ) &
( GF(!(!in:freq9_0 & in:freq9_1)) ->  GF(!(!out:freq9_0 & out:freq9_1)) ) 


==> tl/traffic_lights_9,3_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & !in:light6 & !in:light7 & !in:light8 & !in:light9 & 
in:freq1_0 & !in:freq1_1 &
in:freq2_0 & !in:freq2_1 &
in:freq3_0 & !in:freq3_1 &
in:freq4_0 & !in:freq4_1 &
in:freq5_0 & !in:freq5_1 &
in:freq6_0 & !in:freq6_1 &
in:freq7_0 & !in:freq7_1 &
in:freq8_0 & !in:freq8_1 &
in:freq9_0 & !in:freq9_1)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & !out:light6 & !out:light7 & !out:light8 & !out:light9 & 
out:freq1_0 & !out:freq1_1 &
out:freq2_0 & !out:freq2_1 &
out:freq3_0 & !out:freq3_1 &
out:freq4_0 & !out:freq4_1 &
out:freq5_0 & !out:freq5_1 &
out:freq6_0 & !out:freq6_1 &
out:freq7_0 & !out:freq7_1 &
out:freq8_0 & !out:freq8_1 &
out:freq9_0 & !out:freq9_1)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & (!in:light1 | !in:light6) & (!in:light1 | !in:light7) & (!in:light1 | !in:light8) & (!in:light1 | !in:light9) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & (!in:light2 | !in:light6) & (!in:light2 | !in:light7) & (!in:light2 | !in:light8) & (!in:light2 | !in:light9) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & (!in:light3 | !in:light6) & (!in:light3 | !in:light7) & (!in:light3 | !in:light8) & (!in:light3 | !in:light9) & 
(!in:light4 | !in:light5) & (!in:light4 | !in:light6) & (!in:light4 | !in:light7) & (!in:light4 | !in:light8) & (!in:light4 | !in:light9) & 
(!in:light5 | !in:light6) & (!in:light5 | !in:light7) & (!in:light5 | !in:light8) & (!in:light5 | !in:light9) & 
(!in:light6 | !in:light7) & (!in:light6 | !in:light8) & (!in:light6 | !in:light9) & 
(!in:light7 | !in:light8) & (!in:light7 | !in:light9) & 
(!in:light8 | !in:light9) & 

( (in:freq1_0 & in:freq1_1) -> ((X in:freq1_0) & (X in:freq1_1)) ) &
( (!(in:freq1_0 & in:freq1_1) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1)) ) &
( ((!in:freq1_0 & !in:freq1_1) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1)) ) &
( ((in:freq1_0 & !in:freq1_1) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1)) ) &
( ((!in:freq1_0 & in:freq1_1) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1)) ) &

( (in:freq2_0 & in:freq2_1) -> ((X in:freq2_0) & (X in:freq2_1)) ) &
( (!(in:freq2_0 & in:freq2_1) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1)) ) &
( ((!in:freq2_0 & !in:freq2_1) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1)) ) &
( ((in:freq2_0 & !in:freq2_1) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1)) ) &
( ((!in:freq2_0 & in:freq2_1) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1)) ) &

( (in:freq3_0 & in:freq3_1) -> ((X in:freq3_0) & (X in:freq3_1)) ) &
( (!(in:freq3_0 & in:freq3_1) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1)) ) &
( ((!in:freq3_0 & !in:freq3_1) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1)) ) &
( ((in:freq3_0 & !in:freq3_1) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1)) ) &
( ((!in:freq3_0 & in:freq3_1) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1)) ) &

( (in:freq4_0 & in:freq4_1) -> ((X in:freq4_0) & (X in:freq4_1)) ) &
( (!(in:freq4_0 & in:freq4_1) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1)) ) &
( ((!in:freq4_0 & !in:freq4_1) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1)) ) &
( ((in:freq4_0 & !in:freq4_1) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1)) ) &
( ((!in:freq4_0 & in:freq4_1) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1)) ) &

( (in:freq5_0 & in:freq5_1) -> ((X in:freq5_0) & (X in:freq5_1)) ) &
( (!(in:freq5_0 & in:freq5_1) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1)) ) &
( ((!in:freq5_0 & !in:freq5_1) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1)) ) &
( ((in:freq5_0 & !in:freq5_1) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1)) ) &
( ((!in:freq5_0 & in:freq5_1) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1)) ) &

( (in:freq6_0 & in:freq6_1) -> ((X in:freq6_0) & (X in:freq6_1)) ) &
( (!(in:freq6_0 & in:freq6_1) & X in:light6) -> (!(X in:freq6_0) & !(X in:freq6_1)) ) &
( ((!in:freq6_0 & !in:freq6_1) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1)) ) &
( ((in:freq6_0 & !in:freq6_1) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1)) ) &
( ((!in:freq6_0 & in:freq6_1) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1)) ) &

( (in:freq7_0 & in:freq7_1) -> ((X in:freq7_0) & (X in:freq7_1)) ) &
( (!(in:freq7_0 & in:freq7_1) & X in:light7) -> (!(X in:freq7_0) & !(X in:freq7_1)) ) &
( ((!in:freq7_0 & !in:freq7_1) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1)) ) &
( ((in:freq7_0 & !in:freq7_1) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1)) ) &
( ((!in:freq7_0 & in:freq7_1) & !(X in:light7)) -> ((X in:freq7_0) & (X in:freq7_1)) ) &

( (in:freq8_0 & in:freq8_1) -> ((X in:freq8_0) & (X in:freq8_1)) ) &
( (!(in:freq8_0 & in:freq8_1) & X in:light8) -> (!(X in:freq8_0) & !(X in:freq8_1)) ) &
( ((!in:freq8_0 & !in:freq8_1) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1)) ) &
( ((in:freq8_0 & !in:freq8_1) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1)) ) &
( ((!in:freq8_0 & in:freq8_1) & !(X in:light8)) -> ((X in:freq8_0) & (X in:freq8_1)) ) &

( (in:freq9_0 & in:freq9_1) -> ((X in:freq9_0) & (X in:freq9_1)) ) &
( (!(in:freq9_0 & in:freq9_1) & X in:light9) -> (!(X in:freq9_0) & !(X in:freq9_1)) ) &
( ((!in:freq9_0 & !in:freq9_1) & !(X in:light9)) -> ((X in:freq9_0) & !(X in:freq9_1)) ) &
( ((in:freq9_0 & !in:freq9_1) & !(X in:light9)) -> (!(X in:freq9_0) & (X in:freq9_1)) ) &
( ((!in:freq9_0 & in:freq9_1) & !(X in:light9)) -> ((X in:freq9_0) & (X in:freq9_1)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & (!out:light3 | !out:light6) & (!out:light4 | !out:light6) & 
(!out:light5 | !out:light6) & (!out:light5 | !out:light7) & (!out:light6 | !out:light7) & (!out:light5 | !out:light8) & (!out:light6 | !out:light8) & 
(!out:light7 | !out:light8) & (!out:light7 | !out:light9) & (!out:light8 | !out:light9) & 

( (out:freq1_0 & out:freq1_1) -> ((X out:freq1_0) & (X out:freq1_1)) ) &
( (!(out:freq1_0 & out:freq1_1) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1)) ) &
( ((!out:freq1_0 & !out:freq1_1) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1)) ) &
( ((out:freq1_0 & !out:freq1_1) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1)) ) &
( ((!out:freq1_0 & out:freq1_1) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1)) ) &

( (out:freq2_0 & out:freq2_1) -> ((X out:freq2_0) & (X out:freq2_1)) ) &
( (!(out:freq2_0 & out:freq2_1) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1)) ) &
( ((!out:freq2_0 & !out:freq2_1) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1)) ) &
( ((out:freq2_0 & !out:freq2_1) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1)) ) &
( ((!out:freq2_0 & out:freq2_1) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1)) ) &

( (out:freq3_0 & out:freq3_1) -> ((X out:freq3_0) & (X out:freq3_1)) ) &
( (!(out:freq3_0 & out:freq3_1) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1)) ) &
( ((!out:freq3_0 & !out:freq3_1) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1)) ) &
( ((out:freq3_0 & !out:freq3_1) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1)) ) &
( ((!out:freq3_0 & out:freq3_1) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1)) ) &

( (out:freq4_0 & out:freq4_1) -> ((X out:freq4_0) & (X out:freq4_1)) ) &
( (!(out:freq4_0 & out:freq4_1) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1)) ) &
( ((!out:freq4_0 & !out:freq4_1) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1)) ) &
( ((out:freq4_0 & !out:freq4_1) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1)) ) &
( ((!out:freq4_0 & out:freq4_1) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1)) ) &

( (out:freq5_0 & out:freq5_1) -> ((X out:freq5_0) & (X out:freq5_1)) ) &
( (!(out:freq5_0 & out:freq5_1) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1)) ) &
( ((!out:freq5_0 & !out:freq5_1) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1)) ) &
( ((out:freq5_0 & !out:freq5_1) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1)) ) &
( ((!out:freq5_0 & out:freq5_1) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1)) ) &

( (out:freq6_0 & out:freq6_1) -> ((X out:freq6_0) & (X out:freq6_1)) ) &
( (!(out:freq6_0 & out:freq6_1) & X in:light6) -> (!(X out:freq6_0) & !(X out:freq6_1)) ) &
( ((!out:freq6_0 & !out:freq6_1) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1)) ) &
( ((out:freq6_0 & !out:freq6_1) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1)) ) &
( ((!out:freq6_0 & out:freq6_1) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1)) ) &

( (out:freq7_0 & out:freq7_1) -> ((X out:freq7_0) & (X out:freq7_1)) ) &
( (!(out:freq7_0 & out:freq7_1) & X in:light7) -> (!(X out:freq7_0) & !(X out:freq7_1)) ) &
( ((!out:freq7_0 & !out:freq7_1) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1)) ) &
( ((out:freq7_0 & !out:freq7_1) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1)) ) &
( ((!out:freq7_0 & out:freq7_1) & !(X in:light7)) -> ((X out:freq7_0) & (X out:freq7_1)) ) &

( (out:freq8_0 & out:freq8_1) -> ((X out:freq8_0) & (X out:freq8_1)) ) &
( (!(out:freq8_0 & out:freq8_1) & X in:light8) -> (!(X out:freq8_0) & !(X out:freq8_1)) ) &
( ((!out:freq8_0 & !out:freq8_1) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1)) ) &
( ((out:freq8_0 & !out:freq8_1) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1)) ) &
( ((!out:freq8_0 & out:freq8_1) & !(X in:light8)) -> ((X out:freq8_0) & (X out:freq8_1)) ) &

( (out:freq9_0 & out:freq9_1) -> ((X out:freq9_0) & (X out:freq9_1)) ) &
( (!(out:freq9_0 & out:freq9_1) & X in:light9) -> (!(X out:freq9_0) & !(X out:freq9_1)) ) &
( ((!out:freq9_0 & !out:freq9_1) & !(X in:light9)) -> ((X out:freq9_0) & !(X out:freq9_1)) ) &
( ((out:freq9_0 & !out:freq9_1) & !(X in:light9)) -> (!(X out:freq9_0) & (X out:freq9_1)) ) &
( ((!out:freq9_0 & out:freq9_1) & !(X in:light9)) -> ((X out:freq9_0) & (X out:freq9_1)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
(GF(in:light6) ->  GF(out:light6)) &
(GF(in:light7) ->  GF(out:light7)) &
(GF(in:light8) ->  GF(out:light8)) &
(GF(in:light9) ->  GF(out:light9)) &
( GF(!(in:freq1_0 & in:freq1_1)) ->  GF(!(out:freq1_0 & out:freq1_1)) ) &
( GF(!(in:freq2_0 & in:freq2_1)) ->  GF(!(out:freq2_0 & out:freq2_1)) ) &
( GF(!(in:freq3_0 & in:freq3_1)) ->  GF(!(out:freq3_0 & out:freq3_1)) ) &
( GF(!(in:freq4_0 & in:freq4_1)) ->  GF(!(out:freq4_0 & out:freq4_1)) ) &
( GF(!(in:freq5_0 & in:freq5_1)) ->  GF(!(out:freq5_0 & out:freq5_1)) ) &
( GF(!(in:freq6_0 & in:freq6_1)) ->  GF(!(out:freq6_0 & out:freq6_1)) ) &
( GF(!(in:freq7_0 & in:freq7_1)) ->  GF(!(out:freq7_0 & out:freq7_1)) ) &
( GF(!(in:freq8_0 & in:freq8_1)) ->  GF(!(out:freq8_0 & out:freq8_1)) ) &
( GF(!(in:freq9_0 & in:freq9_1)) ->  GF(!(out:freq9_0 & out:freq9_1)) ) 


==> tl/traffic_lights_9,4_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & !in:light6 & !in:light7 & !in:light8 & !in:light9 & 
in:freq1_0 & !in:freq1_1 & !in:freq1_2 &
in:freq2_0 & !in:freq2_1 & !in:freq2_2 &
in:freq3_0 & !in:freq3_1 & !in:freq3_2 &
in:freq4_0 & !in:freq4_1 & !in:freq4_2 &
in:freq5_0 & !in:freq5_1 & !in:freq5_2 &
in:freq6_0 & !in:freq6_1 & !in:freq6_2 &
in:freq7_0 & !in:freq7_1 & !in:freq7_2 &
in:freq8_0 & !in:freq8_1 & !in:freq8_2 &
in:freq9_0 & !in:freq9_1 & !in:freq9_2)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & !out:light6 & !out:light7 & !out:light8 & !out:light9 & 
out:freq1_0 & !out:freq1_1 & !out:freq1_2 &
out:freq2_0 & !out:freq2_1 & !out:freq2_2 &
out:freq3_0 & !out:freq3_1 & !out:freq3_2 &
out:freq4_0 & !out:freq4_1 & !out:freq4_2 &
out:freq5_0 & !out:freq5_1 & !out:freq5_2 &
out:freq6_0 & !out:freq6_1 & !out:freq6_2 &
out:freq7_0 & !out:freq7_1 & !out:freq7_2 &
out:freq8_0 & !out:freq8_1 & !out:freq8_2 &
out:freq9_0 & !out:freq9_1 & !out:freq9_2)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & (!in:light1 | !in:light6) & (!in:light1 | !in:light7) & (!in:light1 | !in:light8) & (!in:light1 | !in:light9) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & (!in:light2 | !in:light6) & (!in:light2 | !in:light7) & (!in:light2 | !in:light8) & (!in:light2 | !in:light9) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & (!in:light3 | !in:light6) & (!in:light3 | !in:light7) & (!in:light3 | !in:light8) & (!in:light3 | !in:light9) & 
(!in:light4 | !in:light5) & (!in:light4 | !in:light6) & (!in:light4 | !in:light7) & (!in:light4 | !in:light8) & (!in:light4 | !in:light9) & 
(!in:light5 | !in:light6) & (!in:light5 | !in:light7) & (!in:light5 | !in:light8) & (!in:light5 | !in:light9) & 
(!in:light6 | !in:light7) & (!in:light6 | !in:light8) & (!in:light6 | !in:light9) & 
(!in:light7 | !in:light8) & (!in:light7 | !in:light9) & 
(!in:light8 | !in:light9) & 

( (!in:freq1_0 & !in:freq1_1 & in:freq1_2) -> (!(X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( (!(!in:freq1_0 & !in:freq1_1 & in:freq1_2) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &

( (!in:freq2_0 & !in:freq2_1 & in:freq2_2) -> (!(X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( (!(!in:freq2_0 & !in:freq2_1 & in:freq2_2) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &

( (!in:freq3_0 & !in:freq3_1 & in:freq3_2) -> (!(X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( (!(!in:freq3_0 & !in:freq3_1 & in:freq3_2) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &

( (!in:freq4_0 & !in:freq4_1 & in:freq4_2) -> (!(X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( (!(!in:freq4_0 & !in:freq4_1 & in:freq4_2) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &

( (!in:freq5_0 & !in:freq5_1 & in:freq5_2) -> (!(X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &
( (!(!in:freq5_0 & !in:freq5_1 & in:freq5_2) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &

( (!in:freq6_0 & !in:freq6_1 & in:freq6_2) -> (!(X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &
( (!(!in:freq6_0 & !in:freq6_1 & in:freq6_2) & X in:light6) -> (!(X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &

( (!in:freq7_0 & !in:freq7_1 & in:freq7_2) -> (!(X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2)) ) &
( (!(!in:freq7_0 & !in:freq7_1 & in:freq7_2) & X in:light7) -> (!(X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2)) ) &
( ((!in:freq7_0 & !in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2)) ) &
( ((in:freq7_0 & !in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2)) ) &
( ((!in:freq7_0 & in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2)) ) &
( ((in:freq7_0 & in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2)) ) &

( (!in:freq8_0 & !in:freq8_1 & in:freq8_2) -> (!(X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2)) ) &
( (!(!in:freq8_0 & !in:freq8_1 & in:freq8_2) & X in:light8) -> (!(X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2)) ) &
( ((!in:freq8_0 & !in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2)) ) &
( ((in:freq8_0 & !in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2)) ) &
( ((!in:freq8_0 & in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> ((X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2)) ) &
( ((in:freq8_0 & in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> (!(X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2)) ) &

( (!in:freq9_0 & !in:freq9_1 & in:freq9_2) -> (!(X in:freq9_0) & !(X in:freq9_1) & (X in:freq9_2)) ) &
( (!(!in:freq9_0 & !in:freq9_1 & in:freq9_2) & X in:light9) -> (!(X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2)) ) &
( ((!in:freq9_0 & !in:freq9_1 & !in:freq9_2) & !(X in:light9)) -> ((X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2)) ) &
( ((in:freq9_0 & !in:freq9_1 & !in:freq9_2) & !(X in:light9)) -> (!(X in:freq9_0) & (X in:freq9_1) & !(X in:freq9_2)) ) &
( ((!in:freq9_0 & in:freq9_1 & !in:freq9_2) & !(X in:light9)) -> ((X in:freq9_0) & (X in:freq9_1) & !(X in:freq9_2)) ) &
( ((in:freq9_0 & in:freq9_1 & !in:freq9_2) & !(X in:light9)) -> (!(X in:freq9_0) & !(X in:freq9_1) & (X in:freq9_2)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & (!out:light3 | !out:light6) & (!out:light4 | !out:light6) & 
(!out:light5 | !out:light6) & (!out:light5 | !out:light7) & (!out:light6 | !out:light7) & (!out:light5 | !out:light8) & (!out:light6 | !out:light8) & 
(!out:light7 | !out:light8) & (!out:light7 | !out:light9) & (!out:light8 | !out:light9) & 

( (!out:freq1_0 & !out:freq1_1 & out:freq1_2) -> (!(X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( (!(!out:freq1_0 & !out:freq1_1 & out:freq1_2) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &

( (!out:freq2_0 & !out:freq2_1 & out:freq2_2) -> (!(X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( (!(!out:freq2_0 & !out:freq2_1 & out:freq2_2) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &

( (!out:freq3_0 & !out:freq3_1 & out:freq3_2) -> (!(X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( (!(!out:freq3_0 & !out:freq3_1 & out:freq3_2) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &

( (!out:freq4_0 & !out:freq4_1 & out:freq4_2) -> (!(X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( (!(!out:freq4_0 & !out:freq4_1 & out:freq4_2) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &

( (!out:freq5_0 & !out:freq5_1 & out:freq5_2) -> (!(X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &
( (!(!out:freq5_0 & !out:freq5_1 & out:freq5_2) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &

( (!out:freq6_0 & !out:freq6_1 & out:freq6_2) -> (!(X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &
( (!(!out:freq6_0 & !out:freq6_1 & out:freq6_2) & X in:light6) -> (!(X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &

( (!out:freq7_0 & !out:freq7_1 & out:freq7_2) -> (!(X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2)) ) &
( (!(!out:freq7_0 & !out:freq7_1 & out:freq7_2) & X in:light7) -> (!(X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2)) ) &
( ((!out:freq7_0 & !out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2)) ) &
( ((out:freq7_0 & !out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2)) ) &
( ((!out:freq7_0 & out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2)) ) &
( ((out:freq7_0 & out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2)) ) &

( (!out:freq8_0 & !out:freq8_1 & out:freq8_2) -> (!(X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2)) ) &
( (!(!out:freq8_0 & !out:freq8_1 & out:freq8_2) & X in:light8) -> (!(X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2)) ) &
( ((!out:freq8_0 & !out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2)) ) &
( ((out:freq8_0 & !out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2)) ) &
( ((!out:freq8_0 & out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> ((X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2)) ) &
( ((out:freq8_0 & out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> (!(X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2)) ) &

( (!out:freq9_0 & !out:freq9_1 & out:freq9_2) -> (!(X out:freq9_0) & !(X out:freq9_1) & (X out:freq9_2)) ) &
( (!(!out:freq9_0 & !out:freq9_1 & out:freq9_2) & X in:light9) -> (!(X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2)) ) &
( ((!out:freq9_0 & !out:freq9_1 & !out:freq9_2) & !(X in:light9)) -> ((X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2)) ) &
( ((out:freq9_0 & !out:freq9_1 & !out:freq9_2) & !(X in:light9)) -> (!(X out:freq9_0) & (X out:freq9_1) & !(X out:freq9_2)) ) &
( ((!out:freq9_0 & out:freq9_1 & !out:freq9_2) & !(X in:light9)) -> ((X out:freq9_0) & (X out:freq9_1) & !(X out:freq9_2)) ) &
( ((out:freq9_0 & out:freq9_1 & !out:freq9_2) & !(X in:light9)) -> (!(X out:freq9_0) & !(X out:freq9_1) & (X out:freq9_2)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
(GF(in:light6) ->  GF(out:light6)) &
(GF(in:light7) ->  GF(out:light7)) &
(GF(in:light8) ->  GF(out:light8)) &
(GF(in:light9) ->  GF(out:light9)) &
( GF(!(!in:freq1_0 & !in:freq1_1 & in:freq1_2)) ->  GF(!(!out:freq1_0 & !out:freq1_1 & out:freq1_2)) ) &
( GF(!(!in:freq2_0 & !in:freq2_1 & in:freq2_2)) ->  GF(!(!out:freq2_0 & !out:freq2_1 & out:freq2_2)) ) &
( GF(!(!in:freq3_0 & !in:freq3_1 & in:freq3_2)) ->  GF(!(!out:freq3_0 & !out:freq3_1 & out:freq3_2)) ) &
( GF(!(!in:freq4_0 & !in:freq4_1 & in:freq4_2)) ->  GF(!(!out:freq4_0 & !out:freq4_1 & out:freq4_2)) ) &
( GF(!(!in:freq5_0 & !in:freq5_1 & in:freq5_2)) ->  GF(!(!out:freq5_0 & !out:freq5_1 & out:freq5_2)) ) &
( GF(!(!in:freq6_0 & !in:freq6_1 & in:freq6_2)) ->  GF(!(!out:freq6_0 & !out:freq6_1 & out:freq6_2)) ) &
( GF(!(!in:freq7_0 & !in:freq7_1 & in:freq7_2)) ->  GF(!(!out:freq7_0 & !out:freq7_1 & out:freq7_2)) ) &
( GF(!(!in:freq8_0 & !in:freq8_1 & in:freq8_2)) ->  GF(!(!out:freq8_0 & !out:freq8_1 & out:freq8_2)) ) &
( GF(!(!in:freq9_0 & !in:freq9_1 & in:freq9_2)) ->  GF(!(!out:freq9_0 & !out:freq9_1 & out:freq9_2)) ) 


==> tl/traffic_lights_9,5_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & !in:light6 & !in:light7 & !in:light8 & !in:light9 & 
in:freq1_0 & !in:freq1_1 & !in:freq1_2 &
in:freq2_0 & !in:freq2_1 & !in:freq2_2 &
in:freq3_0 & !in:freq3_1 & !in:freq3_2 &
in:freq4_0 & !in:freq4_1 & !in:freq4_2 &
in:freq5_0 & !in:freq5_1 & !in:freq5_2 &
in:freq6_0 & !in:freq6_1 & !in:freq6_2 &
in:freq7_0 & !in:freq7_1 & !in:freq7_2 &
in:freq8_0 & !in:freq8_1 & !in:freq8_2 &
in:freq9_0 & !in:freq9_1 & !in:freq9_2)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & !out:light6 & !out:light7 & !out:light8 & !out:light9 & 
out:freq1_0 & !out:freq1_1 & !out:freq1_2 &
out:freq2_0 & !out:freq2_1 & !out:freq2_2 &
out:freq3_0 & !out:freq3_1 & !out:freq3_2 &
out:freq4_0 & !out:freq4_1 & !out:freq4_2 &
out:freq5_0 & !out:freq5_1 & !out:freq5_2 &
out:freq6_0 & !out:freq6_1 & !out:freq6_2 &
out:freq7_0 & !out:freq7_1 & !out:freq7_2 &
out:freq8_0 & !out:freq8_1 & !out:freq8_2 &
out:freq9_0 & !out:freq9_1 & !out:freq9_2)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & (!in:light1 | !in:light6) & (!in:light1 | !in:light7) & (!in:light1 | !in:light8) & (!in:light1 | !in:light9) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & (!in:light2 | !in:light6) & (!in:light2 | !in:light7) & (!in:light2 | !in:light8) & (!in:light2 | !in:light9) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & (!in:light3 | !in:light6) & (!in:light3 | !in:light7) & (!in:light3 | !in:light8) & (!in:light3 | !in:light9) & 
(!in:light4 | !in:light5) & (!in:light4 | !in:light6) & (!in:light4 | !in:light7) & (!in:light4 | !in:light8) & (!in:light4 | !in:light9) & 
(!in:light5 | !in:light6) & (!in:light5 | !in:light7) & (!in:light5 | !in:light8) & (!in:light5 | !in:light9) & 
(!in:light6 | !in:light7) & (!in:light6 | !in:light8) & (!in:light6 | !in:light9) & 
(!in:light7 | !in:light8) & (!in:light7 | !in:light9) & 
(!in:light8 | !in:light9) & 

( (in:freq1_0 & !in:freq1_1 & in:freq1_2) -> ((X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( (!(in:freq1_0 & !in:freq1_1 & in:freq1_2) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &

( (in:freq2_0 & !in:freq2_1 & in:freq2_2) -> ((X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( (!(in:freq2_0 & !in:freq2_1 & in:freq2_2) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &

( (in:freq3_0 & !in:freq3_1 & in:freq3_2) -> ((X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( (!(in:freq3_0 & !in:freq3_1 & in:freq3_2) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &

( (in:freq4_0 & !in:freq4_1 & in:freq4_2) -> ((X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( (!(in:freq4_0 & !in:freq4_1 & in:freq4_2) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &

( (in:freq5_0 & !in:freq5_1 & in:freq5_2) -> ((X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &
( (!(in:freq5_0 & !in:freq5_1 & in:freq5_2) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &
( ((!in:freq5_0 & !in:freq5_1 & in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &

( (in:freq6_0 & !in:freq6_1 & in:freq6_2) -> ((X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &
( (!(in:freq6_0 & !in:freq6_1 & in:freq6_2) & X in:light6) -> (!(X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &
( ((!in:freq6_0 & !in:freq6_1 & in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &

( (in:freq7_0 & !in:freq7_1 & in:freq7_2) -> ((X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2)) ) &
( (!(in:freq7_0 & !in:freq7_1 & in:freq7_2) & X in:light7) -> (!(X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2)) ) &
( ((!in:freq7_0 & !in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2)) ) &
( ((in:freq7_0 & !in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2)) ) &
( ((!in:freq7_0 & in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2)) ) &
( ((in:freq7_0 & in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2)) ) &
( ((!in:freq7_0 & !in:freq7_1 & in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2)) ) &

( (in:freq8_0 & !in:freq8_1 & in:freq8_2) -> ((X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2)) ) &
( (!(in:freq8_0 & !in:freq8_1 & in:freq8_2) & X in:light8) -> (!(X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2)) ) &
( ((!in:freq8_0 & !in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2)) ) &
( ((in:freq8_0 & !in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2)) ) &
( ((!in:freq8_0 & in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> ((X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2)) ) &
( ((in:freq8_0 & in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> (!(X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2)) ) &
( ((!in:freq8_0 & !in:freq8_1 & in:freq8_2) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2)) ) &

( (in:freq9_0 & !in:freq9_1 & in:freq9_2) -> ((X in:freq9_0) & !(X in:freq9_1) & (X in:freq9_2)) ) &
( (!(in:freq9_0 & !in:freq9_1 & in:freq9_2) & X in:light9) -> (!(X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2)) ) &
( ((!in:freq9_0 & !in:freq9_1 & !in:freq9_2) & !(X in:light9)) -> ((X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2)) ) &
( ((in:freq9_0 & !in:freq9_1 & !in:freq9_2) & !(X in:light9)) -> (!(X in:freq9_0) & (X in:freq9_1) & !(X in:freq9_2)) ) &
( ((!in:freq9_0 & in:freq9_1 & !in:freq9_2) & !(X in:light9)) -> ((X in:freq9_0) & (X in:freq9_1) & !(X in:freq9_2)) ) &
( ((in:freq9_0 & in:freq9_1 & !in:freq9_2) & !(X in:light9)) -> (!(X in:freq9_0) & !(X in:freq9_1) & (X in:freq9_2)) ) &
( ((!in:freq9_0 & !in:freq9_1 & in:freq9_2) & !(X in:light9)) -> ((X in:freq9_0) & !(X in:freq9_1) & (X in:freq9_2)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & (!out:light3 | !out:light6) & (!out:light4 | !out:light6) & 
(!out:light5 | !out:light6) & (!out:light5 | !out:light7) & (!out:light6 | !out:light7) & (!out:light5 | !out:light8) & (!out:light6 | !out:light8) & 
(!out:light7 | !out:light8) & (!out:light7 | !out:light9) & (!out:light8 | !out:light9) & 

( (out:freq1_0 & !out:freq1_1 & out:freq1_2) -> ((X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( (!(out:freq1_0 & !out:freq1_1 & out:freq1_2) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &

( (out:freq2_0 & !out:freq2_1 & out:freq2_2) -> ((X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( (!(out:freq2_0 & !out:freq2_1 & out:freq2_2) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &

( (out:freq3_0 & !out:freq3_1 & out:freq3_2) -> ((X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( (!(out:freq3_0 & !out:freq3_1 & out:freq3_2) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &

( (out:freq4_0 & !out:freq4_1 & out:freq4_2) -> ((X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( (!(out:freq4_0 & !out:freq4_1 & out:freq4_2) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &

( (out:freq5_0 & !out:freq5_1 & out:freq5_2) -> ((X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &
( (!(out:freq5_0 & !out:freq5_1 & out:freq5_2) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &
( ((!out:freq5_0 & !out:freq5_1 & out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &

( (out:freq6_0 & !out:freq6_1 & out:freq6_2) -> ((X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &
( (!(out:freq6_0 & !out:freq6_1 & out:freq6_2) & X in:light6) -> (!(X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &
( ((!out:freq6_0 & !out:freq6_1 & out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &

( (out:freq7_0 & !out:freq7_1 & out:freq7_2) -> ((X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2)) ) &
( (!(out:freq7_0 & !out:freq7_1 & out:freq7_2) & X in:light7) -> (!(X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2)) ) &
( ((!out:freq7_0 & !out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2)) ) &
( ((out:freq7_0 & !out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2)) ) &
( ((!out:freq7_0 & out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2)) ) &
( ((out:freq7_0 & out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2)) ) &
( ((!out:freq7_0 & !out:freq7_1 & out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2)) ) &

( (out:freq8_0 & !out:freq8_1 & out:freq8_2) -> ((X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2)) ) &
( (!(out:freq8_0 & !out:freq8_1 & out:freq8_2) & X in:light8) -> (!(X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2)) ) &
( ((!out:freq8_0 & !out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2)) ) &
( ((out:freq8_0 & !out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2)) ) &
( ((!out:freq8_0 & out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> ((X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2)) ) &
( ((out:freq8_0 & out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> (!(X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2)) ) &
( ((!out:freq8_0 & !out:freq8_1 & out:freq8_2) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2)) ) &

( (out:freq9_0 & !out:freq9_1 & out:freq9_2) -> ((X out:freq9_0) & !(X out:freq9_1) & (X out:freq9_2)) ) &
( (!(out:freq9_0 & !out:freq9_1 & out:freq9_2) & X in:light9) -> (!(X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2)) ) &
( ((!out:freq9_0 & !out:freq9_1 & !out:freq9_2) & !(X in:light9)) -> ((X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2)) ) &
( ((out:freq9_0 & !out:freq9_1 & !out:freq9_2) & !(X in:light9)) -> (!(X out:freq9_0) & (X out:freq9_1) & !(X out:freq9_2)) ) &
( ((!out:freq9_0 & out:freq9_1 & !out:freq9_2) & !(X in:light9)) -> ((X out:freq9_0) & (X out:freq9_1) & !(X out:freq9_2)) ) &
( ((out:freq9_0 & out:freq9_1 & !out:freq9_2) & !(X in:light9)) -> (!(X out:freq9_0) & !(X out:freq9_1) & (X out:freq9_2)) ) &
( ((!out:freq9_0 & !out:freq9_1 & out:freq9_2) & !(X in:light9)) -> ((X out:freq9_0) & !(X out:freq9_1) & (X out:freq9_2)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
(GF(in:light6) ->  GF(out:light6)) &
(GF(in:light7) ->  GF(out:light7)) &
(GF(in:light8) ->  GF(out:light8)) &
(GF(in:light9) ->  GF(out:light9)) &
( GF(!(in:freq1_0 & !in:freq1_1 & in:freq1_2)) ->  GF(!(out:freq1_0 & !out:freq1_1 & out:freq1_2)) ) &
( GF(!(in:freq2_0 & !in:freq2_1 & in:freq2_2)) ->  GF(!(out:freq2_0 & !out:freq2_1 & out:freq2_2)) ) &
( GF(!(in:freq3_0 & !in:freq3_1 & in:freq3_2)) ->  GF(!(out:freq3_0 & !out:freq3_1 & out:freq3_2)) ) &
( GF(!(in:freq4_0 & !in:freq4_1 & in:freq4_2)) ->  GF(!(out:freq4_0 & !out:freq4_1 & out:freq4_2)) ) &
( GF(!(in:freq5_0 & !in:freq5_1 & in:freq5_2)) ->  GF(!(out:freq5_0 & !out:freq5_1 & out:freq5_2)) ) &
( GF(!(in:freq6_0 & !in:freq6_1 & in:freq6_2)) ->  GF(!(out:freq6_0 & !out:freq6_1 & out:freq6_2)) ) &
( GF(!(in:freq7_0 & !in:freq7_1 & in:freq7_2)) ->  GF(!(out:freq7_0 & !out:freq7_1 & out:freq7_2)) ) &
( GF(!(in:freq8_0 & !in:freq8_1 & in:freq8_2)) ->  GF(!(out:freq8_0 & !out:freq8_1 & out:freq8_2)) ) &
( GF(!(in:freq9_0 & !in:freq9_1 & in:freq9_2)) ->  GF(!(out:freq9_0 & !out:freq9_1 & out:freq9_2)) ) 


==> tl/traffic_lights_9,6_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & !in:light6 & !in:light7 & !in:light8 & !in:light9 & 
in:freq1_0 & !in:freq1_1 & !in:freq1_2 &
in:freq2_0 & !in:freq2_1 & !in:freq2_2 &
in:freq3_0 & !in:freq3_1 & !in:freq3_2 &
in:freq4_0 & !in:freq4_1 & !in:freq4_2 &
in:freq5_0 & !in:freq5_1 & !in:freq5_2 &
in:freq6_0 & !in:freq6_1 & !in:freq6_2 &
in:freq7_0 & !in:freq7_1 & !in:freq7_2 &
in:freq8_0 & !in:freq8_1 & !in:freq8_2 &
in:freq9_0 & !in:freq9_1 & !in:freq9_2)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & !out:light6 & !out:light7 & !out:light8 & !out:light9 & 
out:freq1_0 & !out:freq1_1 & !out:freq1_2 &
out:freq2_0 & !out:freq2_1 & !out:freq2_2 &
out:freq3_0 & !out:freq3_1 & !out:freq3_2 &
out:freq4_0 & !out:freq4_1 & !out:freq4_2 &
out:freq5_0 & !out:freq5_1 & !out:freq5_2 &
out:freq6_0 & !out:freq6_1 & !out:freq6_2 &
out:freq7_0 & !out:freq7_1 & !out:freq7_2 &
out:freq8_0 & !out:freq8_1 & !out:freq8_2 &
out:freq9_0 & !out:freq9_1 & !out:freq9_2)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & (!in:light1 | !in:light6) & (!in:light1 | !in:light7) & (!in:light1 | !in:light8) & (!in:light1 | !in:light9) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & (!in:light2 | !in:light6) & (!in:light2 | !in:light7) & (!in:light2 | !in:light8) & (!in:light2 | !in:light9) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & (!in:light3 | !in:light6) & (!in:light3 | !in:light7) & (!in:light3 | !in:light8) & (!in:light3 | !in:light9) & 
(!in:light4 | !in:light5) & (!in:light4 | !in:light6) & (!in:light4 | !in:light7) & (!in:light4 | !in:light8) & (!in:light4 | !in:light9) & 
(!in:light5 | !in:light6) & (!in:light5 | !in:light7) & (!in:light5 | !in:light8) & (!in:light5 | !in:light9) & 
(!in:light6 | !in:light7) & (!in:light6 | !in:light8) & (!in:light6 | !in:light9) & 
(!in:light7 | !in:light8) & (!in:light7 | !in:light9) & 
(!in:light8 | !in:light9) & 

( (!in:freq1_0 & in:freq1_1 & in:freq1_2) -> (!(X in:freq1_0) & (X in:freq1_1) & (X in:freq1_2)) ) &
( (!(!in:freq1_0 & in:freq1_1 & in:freq1_2) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( ((in:freq1_0 & !in:freq1_1 & in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & (X in:freq1_2)) ) &

( (!in:freq2_0 & in:freq2_1 & in:freq2_2) -> (!(X in:freq2_0) & (X in:freq2_1) & (X in:freq2_2)) ) &
( (!(!in:freq2_0 & in:freq2_1 & in:freq2_2) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( ((in:freq2_0 & !in:freq2_1 & in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & (X in:freq2_2)) ) &

( (!in:freq3_0 & in:freq3_1 & in:freq3_2) -> (!(X in:freq3_0) & (X in:freq3_1) & (X in:freq3_2)) ) &
( (!(!in:freq3_0 & in:freq3_1 & in:freq3_2) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( ((in:freq3_0 & !in:freq3_1 & in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & (X in:freq3_2)) ) &

( (!in:freq4_0 & in:freq4_1 & in:freq4_2) -> (!(X in:freq4_0) & (X in:freq4_1) & (X in:freq4_2)) ) &
( (!(!in:freq4_0 & in:freq4_1 & in:freq4_2) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( ((in:freq4_0 & !in:freq4_1 & in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & (X in:freq4_2)) ) &

( (!in:freq5_0 & in:freq5_1 & in:freq5_2) -> (!(X in:freq5_0) & (X in:freq5_1) & (X in:freq5_2)) ) &
( (!(!in:freq5_0 & in:freq5_1 & in:freq5_2) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &
( ((!in:freq5_0 & !in:freq5_1 & in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &
( ((in:freq5_0 & !in:freq5_1 & in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & (X in:freq5_2)) ) &

( (!in:freq6_0 & in:freq6_1 & in:freq6_2) -> (!(X in:freq6_0) & (X in:freq6_1) & (X in:freq6_2)) ) &
( (!(!in:freq6_0 & in:freq6_1 & in:freq6_2) & X in:light6) -> (!(X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &
( ((!in:freq6_0 & !in:freq6_1 & in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &
( ((in:freq6_0 & !in:freq6_1 & in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & (X in:freq6_2)) ) &

( (!in:freq7_0 & in:freq7_1 & in:freq7_2) -> (!(X in:freq7_0) & (X in:freq7_1) & (X in:freq7_2)) ) &
( (!(!in:freq7_0 & in:freq7_1 & in:freq7_2) & X in:light7) -> (!(X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2)) ) &
( ((!in:freq7_0 & !in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2)) ) &
( ((in:freq7_0 & !in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2)) ) &
( ((!in:freq7_0 & in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2)) ) &
( ((in:freq7_0 & in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2)) ) &
( ((!in:freq7_0 & !in:freq7_1 & in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2)) ) &
( ((in:freq7_0 & !in:freq7_1 & in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & (X in:freq7_2)) ) &

( (!in:freq8_0 & in:freq8_1 & in:freq8_2) -> (!(X in:freq8_0) & (X in:freq8_1) & (X in:freq8_2)) ) &
( (!(!in:freq8_0 & in:freq8_1 & in:freq8_2) & X in:light8) -> (!(X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2)) ) &
( ((!in:freq8_0 & !in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2)) ) &
( ((in:freq8_0 & !in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2)) ) &
( ((!in:freq8_0 & in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> ((X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2)) ) &
( ((in:freq8_0 & in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> (!(X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2)) ) &
( ((!in:freq8_0 & !in:freq8_1 & in:freq8_2) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2)) ) &
( ((in:freq8_0 & !in:freq8_1 & in:freq8_2) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1) & (X in:freq8_2)) ) &

( (!in:freq9_0 & in:freq9_1 & in:freq9_2) -> (!(X in:freq9_0) & (X in:freq9_1) & (X in:freq9_2)) ) &
( (!(!in:freq9_0 & in:freq9_1 & in:freq9_2) & X in:light9) -> (!(X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2)) ) &
( ((!in:freq9_0 & !in:freq9_1 & !in:freq9_2) & !(X in:light9)) -> ((X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2)) ) &
( ((in:freq9_0 & !in:freq9_1 & !in:freq9_2) & !(X in:light9)) -> (!(X in:freq9_0) & (X in:freq9_1) & !(X in:freq9_2)) ) &
( ((!in:freq9_0 & in:freq9_1 & !in:freq9_2) & !(X in:light9)) -> ((X in:freq9_0) & (X in:freq9_1) & !(X in:freq9_2)) ) &
( ((in:freq9_0 & in:freq9_1 & !in:freq9_2) & !(X in:light9)) -> (!(X in:freq9_0) & !(X in:freq9_1) & (X in:freq9_2)) ) &
( ((!in:freq9_0 & !in:freq9_1 & in:freq9_2) & !(X in:light9)) -> ((X in:freq9_0) & !(X in:freq9_1) & (X in:freq9_2)) ) &
( ((in:freq9_0 & !in:freq9_1 & in:freq9_2) & !(X in:light9)) -> (!(X in:freq9_0) & (X in:freq9_1) & (X in:freq9_2)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & (!out:light3 | !out:light6) & (!out:light4 | !out:light6) & 
(!out:light5 | !out:light6) & (!out:light5 | !out:light7) & (!out:light6 | !out:light7) & (!out:light5 | !out:light8) & (!out:light6 | !out:light8) & 
(!out:light7 | !out:light8) & (!out:light7 | !out:light9) & (!out:light8 | !out:light9) & 

( (!out:freq1_0 & out:freq1_1 & out:freq1_2) -> (!(X out:freq1_0) & (X out:freq1_1) & (X out:freq1_2)) ) &
( (!(!out:freq1_0 & out:freq1_1 & out:freq1_2) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( ((out:freq1_0 & !out:freq1_1 & out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & (X out:freq1_2)) ) &

( (!out:freq2_0 & out:freq2_1 & out:freq2_2) -> (!(X out:freq2_0) & (X out:freq2_1) & (X out:freq2_2)) ) &
( (!(!out:freq2_0 & out:freq2_1 & out:freq2_2) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( ((out:freq2_0 & !out:freq2_1 & out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & (X out:freq2_2)) ) &

( (!out:freq3_0 & out:freq3_1 & out:freq3_2) -> (!(X out:freq3_0) & (X out:freq3_1) & (X out:freq3_2)) ) &
( (!(!out:freq3_0 & out:freq3_1 & out:freq3_2) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( ((out:freq3_0 & !out:freq3_1 & out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & (X out:freq3_2)) ) &

( (!out:freq4_0 & out:freq4_1 & out:freq4_2) -> (!(X out:freq4_0) & (X out:freq4_1) & (X out:freq4_2)) ) &
( (!(!out:freq4_0 & out:freq4_1 & out:freq4_2) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( ((out:freq4_0 & !out:freq4_1 & out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & (X out:freq4_2)) ) &

( (!out:freq5_0 & out:freq5_1 & out:freq5_2) -> (!(X out:freq5_0) & (X out:freq5_1) & (X out:freq5_2)) ) &
( (!(!out:freq5_0 & out:freq5_1 & out:freq5_2) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &
( ((!out:freq5_0 & !out:freq5_1 & out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &
( ((out:freq5_0 & !out:freq5_1 & out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & (X out:freq5_2)) ) &

( (!out:freq6_0 & out:freq6_1 & out:freq6_2) -> (!(X out:freq6_0) & (X out:freq6_1) & (X out:freq6_2)) ) &
( (!(!out:freq6_0 & out:freq6_1 & out:freq6_2) & X in:light6) -> (!(X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &
( ((!out:freq6_0 & !out:freq6_1 & out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &
( ((out:freq6_0 & !out:freq6_1 & out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & (X out:freq6_2)) ) &

( (!out:freq7_0 & out:freq7_1 & out:freq7_2) -> (!(X out:freq7_0) & (X out:freq7_1) & (X out:freq7_2)) ) &
( (!(!out:freq7_0 & out:freq7_1 & out:freq7_2) & X in:light7) -> (!(X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2)) ) &
( ((!out:freq7_0 & !out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2)) ) &
( ((out:freq7_0 & !out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2)) ) &
( ((!out:freq7_0 & out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2)) ) &
( ((out:freq7_0 & out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2)) ) &
( ((!out:freq7_0 & !out:freq7_1 & out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2)) ) &
( ((out:freq7_0 & !out:freq7_1 & out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & (X out:freq7_2)) ) &

( (!out:freq8_0 & out:freq8_1 & out:freq8_2) -> (!(X out:freq8_0) & (X out:freq8_1) & (X out:freq8_2)) ) &
( (!(!out:freq8_0 & out:freq8_1 & out:freq8_2) & X in:light8) -> (!(X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2)) ) &
( ((!out:freq8_0 & !out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2)) ) &
( ((out:freq8_0 & !out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2)) ) &
( ((!out:freq8_0 & out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> ((X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2)) ) &
( ((out:freq8_0 & out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> (!(X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2)) ) &
( ((!out:freq8_0 & !out:freq8_1 & out:freq8_2) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2)) ) &
( ((out:freq8_0 & !out:freq8_1 & out:freq8_2) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1) & (X out:freq8_2)) ) &

( (!out:freq9_0 & out:freq9_1 & out:freq9_2) -> (!(X out:freq9_0) & (X out:freq9_1) & (X out:freq9_2)) ) &
( (!(!out:freq9_0 & out:freq9_1 & out:freq9_2) & X in:light9) -> (!(X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2)) ) &
( ((!out:freq9_0 & !out:freq9_1 & !out:freq9_2) & !(X in:light9)) -> ((X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2)) ) &
( ((out:freq9_0 & !out:freq9_1 & !out:freq9_2) & !(X in:light9)) -> (!(X out:freq9_0) & (X out:freq9_1) & !(X out:freq9_2)) ) &
( ((!out:freq9_0 & out:freq9_1 & !out:freq9_2) & !(X in:light9)) -> ((X out:freq9_0) & (X out:freq9_1) & !(X out:freq9_2)) ) &
( ((out:freq9_0 & out:freq9_1 & !out:freq9_2) & !(X in:light9)) -> (!(X out:freq9_0) & !(X out:freq9_1) & (X out:freq9_2)) ) &
( ((!out:freq9_0 & !out:freq9_1 & out:freq9_2) & !(X in:light9)) -> ((X out:freq9_0) & !(X out:freq9_1) & (X out:freq9_2)) ) &
( ((out:freq9_0 & !out:freq9_1 & out:freq9_2) & !(X in:light9)) -> (!(X out:freq9_0) & (X out:freq9_1) & (X out:freq9_2)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
(GF(in:light6) ->  GF(out:light6)) &
(GF(in:light7) ->  GF(out:light7)) &
(GF(in:light8) ->  GF(out:light8)) &
(GF(in:light9) ->  GF(out:light9)) &
( GF(!(!in:freq1_0 & in:freq1_1 & in:freq1_2)) ->  GF(!(!out:freq1_0 & out:freq1_1 & out:freq1_2)) ) &
( GF(!(!in:freq2_0 & in:freq2_1 & in:freq2_2)) ->  GF(!(!out:freq2_0 & out:freq2_1 & out:freq2_2)) ) &
( GF(!(!in:freq3_0 & in:freq3_1 & in:freq3_2)) ->  GF(!(!out:freq3_0 & out:freq3_1 & out:freq3_2)) ) &
( GF(!(!in:freq4_0 & in:freq4_1 & in:freq4_2)) ->  GF(!(!out:freq4_0 & out:freq4_1 & out:freq4_2)) ) &
( GF(!(!in:freq5_0 & in:freq5_1 & in:freq5_2)) ->  GF(!(!out:freq5_0 & out:freq5_1 & out:freq5_2)) ) &
( GF(!(!in:freq6_0 & in:freq6_1 & in:freq6_2)) ->  GF(!(!out:freq6_0 & out:freq6_1 & out:freq6_2)) ) &
( GF(!(!in:freq7_0 & in:freq7_1 & in:freq7_2)) ->  GF(!(!out:freq7_0 & out:freq7_1 & out:freq7_2)) ) &
( GF(!(!in:freq8_0 & in:freq8_1 & in:freq8_2)) ->  GF(!(!out:freq8_0 & out:freq8_1 & out:freq8_2)) ) &
( GF(!(!in:freq9_0 & in:freq9_1 & in:freq9_2)) ->  GF(!(!out:freq9_0 & out:freq9_1 & out:freq9_2)) ) 


==> tl/traffic_lights_9,7_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & !in:light6 & !in:light7 & !in:light8 & !in:light9 & 
in:freq1_0 & !in:freq1_1 & !in:freq1_2 &
in:freq2_0 & !in:freq2_1 & !in:freq2_2 &
in:freq3_0 & !in:freq3_1 & !in:freq3_2 &
in:freq4_0 & !in:freq4_1 & !in:freq4_2 &
in:freq5_0 & !in:freq5_1 & !in:freq5_2 &
in:freq6_0 & !in:freq6_1 & !in:freq6_2 &
in:freq7_0 & !in:freq7_1 & !in:freq7_2 &
in:freq8_0 & !in:freq8_1 & !in:freq8_2 &
in:freq9_0 & !in:freq9_1 & !in:freq9_2)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & !out:light6 & !out:light7 & !out:light8 & !out:light9 & 
out:freq1_0 & !out:freq1_1 & !out:freq1_2 &
out:freq2_0 & !out:freq2_1 & !out:freq2_2 &
out:freq3_0 & !out:freq3_1 & !out:freq3_2 &
out:freq4_0 & !out:freq4_1 & !out:freq4_2 &
out:freq5_0 & !out:freq5_1 & !out:freq5_2 &
out:freq6_0 & !out:freq6_1 & !out:freq6_2 &
out:freq7_0 & !out:freq7_1 & !out:freq7_2 &
out:freq8_0 & !out:freq8_1 & !out:freq8_2 &
out:freq9_0 & !out:freq9_1 & !out:freq9_2)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & (!in:light1 | !in:light6) & (!in:light1 | !in:light7) & (!in:light1 | !in:light8) & (!in:light1 | !in:light9) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & (!in:light2 | !in:light6) & (!in:light2 | !in:light7) & (!in:light2 | !in:light8) & (!in:light2 | !in:light9) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & (!in:light3 | !in:light6) & (!in:light3 | !in:light7) & (!in:light3 | !in:light8) & (!in:light3 | !in:light9) & 
(!in:light4 | !in:light5) & (!in:light4 | !in:light6) & (!in:light4 | !in:light7) & (!in:light4 | !in:light8) & (!in:light4 | !in:light9) & 
(!in:light5 | !in:light6) & (!in:light5 | !in:light7) & (!in:light5 | !in:light8) & (!in:light5 | !in:light9) & 
(!in:light6 | !in:light7) & (!in:light6 | !in:light8) & (!in:light6 | !in:light9) & 
(!in:light7 | !in:light8) & (!in:light7 | !in:light9) & 
(!in:light8 | !in:light9) & 

( (in:freq1_0 & in:freq1_1 & in:freq1_2) -> ((X in:freq1_0) & (X in:freq1_1) & (X in:freq1_2)) ) &
( (!(in:freq1_0 & in:freq1_1 & in:freq1_2) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & !in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((!in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2)) ) &
( ((in:freq1_0 & in:freq1_1 & !in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( ((!in:freq1_0 & !in:freq1_1 & in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2)) ) &
( ((in:freq1_0 & !in:freq1_1 & in:freq1_2) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & (X in:freq1_2)) ) &
( ((!in:freq1_0 & in:freq1_1 & in:freq1_2) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & (X in:freq1_2)) ) &

( (in:freq2_0 & in:freq2_1 & in:freq2_2) -> ((X in:freq2_0) & (X in:freq2_1) & (X in:freq2_2)) ) &
( (!(in:freq2_0 & in:freq2_1 & in:freq2_2) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & !in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((!in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2)) ) &
( ((in:freq2_0 & in:freq2_1 & !in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( ((!in:freq2_0 & !in:freq2_1 & in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2)) ) &
( ((in:freq2_0 & !in:freq2_1 & in:freq2_2) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & (X in:freq2_2)) ) &
( ((!in:freq2_0 & in:freq2_1 & in:freq2_2) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & (X in:freq2_2)) ) &

( (in:freq3_0 & in:freq3_1 & in:freq3_2) -> ((X in:freq3_0) & (X in:freq3_1) & (X in:freq3_2)) ) &
( (!(in:freq3_0 & in:freq3_1 & in:freq3_2) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & !in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((!in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2)) ) &
( ((in:freq3_0 & in:freq3_1 & !in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( ((!in:freq3_0 & !in:freq3_1 & in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2)) ) &
( ((in:freq3_0 & !in:freq3_1 & in:freq3_2) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & (X in:freq3_2)) ) &
( ((!in:freq3_0 & in:freq3_1 & in:freq3_2) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & (X in:freq3_2)) ) &

( (in:freq4_0 & in:freq4_1 & in:freq4_2) -> ((X in:freq4_0) & (X in:freq4_1) & (X in:freq4_2)) ) &
( (!(in:freq4_0 & in:freq4_1 & in:freq4_2) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & !in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((!in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2)) ) &
( ((in:freq4_0 & in:freq4_1 & !in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( ((!in:freq4_0 & !in:freq4_1 & in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2)) ) &
( ((in:freq4_0 & !in:freq4_1 & in:freq4_2) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & (X in:freq4_2)) ) &
( ((!in:freq4_0 & in:freq4_1 & in:freq4_2) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & (X in:freq4_2)) ) &

( (in:freq5_0 & in:freq5_1 & in:freq5_2) -> ((X in:freq5_0) & (X in:freq5_1) & (X in:freq5_2)) ) &
( (!(in:freq5_0 & in:freq5_1 & in:freq5_2) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & !in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((!in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2)) ) &
( ((in:freq5_0 & in:freq5_1 & !in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &
( ((!in:freq5_0 & !in:freq5_1 & in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2)) ) &
( ((in:freq5_0 & !in:freq5_1 & in:freq5_2) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & (X in:freq5_2)) ) &
( ((!in:freq5_0 & in:freq5_1 & in:freq5_2) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & (X in:freq5_2)) ) &

( (in:freq6_0 & in:freq6_1 & in:freq6_2) -> ((X in:freq6_0) & (X in:freq6_1) & (X in:freq6_2)) ) &
( (!(in:freq6_0 & in:freq6_1 & in:freq6_2) & X in:light6) -> (!(X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & !in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((!in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2)) ) &
( ((in:freq6_0 & in:freq6_1 & !in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &
( ((!in:freq6_0 & !in:freq6_1 & in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2)) ) &
( ((in:freq6_0 & !in:freq6_1 & in:freq6_2) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & (X in:freq6_2)) ) &
( ((!in:freq6_0 & in:freq6_1 & in:freq6_2) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1) & (X in:freq6_2)) ) &

( (in:freq7_0 & in:freq7_1 & in:freq7_2) -> ((X in:freq7_0) & (X in:freq7_1) & (X in:freq7_2)) ) &
( (!(in:freq7_0 & in:freq7_1 & in:freq7_2) & X in:light7) -> (!(X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2)) ) &
( ((!in:freq7_0 & !in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2)) ) &
( ((in:freq7_0 & !in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2)) ) &
( ((!in:freq7_0 & in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2)) ) &
( ((in:freq7_0 & in:freq7_1 & !in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2)) ) &
( ((!in:freq7_0 & !in:freq7_1 & in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2)) ) &
( ((in:freq7_0 & !in:freq7_1 & in:freq7_2) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & (X in:freq7_2)) ) &
( ((!in:freq7_0 & in:freq7_1 & in:freq7_2) & !(X in:light7)) -> ((X in:freq7_0) & (X in:freq7_1) & (X in:freq7_2)) ) &

( (in:freq8_0 & in:freq8_1 & in:freq8_2) -> ((X in:freq8_0) & (X in:freq8_1) & (X in:freq8_2)) ) &
( (!(in:freq8_0 & in:freq8_1 & in:freq8_2) & X in:light8) -> (!(X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2)) ) &
( ((!in:freq8_0 & !in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2)) ) &
( ((in:freq8_0 & !in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2)) ) &
( ((!in:freq8_0 & in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> ((X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2)) ) &
( ((in:freq8_0 & in:freq8_1 & !in:freq8_2) & !(X in:light8)) -> (!(X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2)) ) &
( ((!in:freq8_0 & !in:freq8_1 & in:freq8_2) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2)) ) &
( ((in:freq8_0 & !in:freq8_1 & in:freq8_2) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1) & (X in:freq8_2)) ) &
( ((!in:freq8_0 & in:freq8_1 & in:freq8_2) & !(X in:light8)) -> ((X in:freq8_0) & (X in:freq8_1) & (X in:freq8_2)) ) &

( (in:freq9_0 & in:freq9_1 & in:freq9_2) -> ((X in:freq9_0) & (X in:freq9_1) & (X in:freq9_2)) ) &
( (!(in:freq9_0 & in:freq9_1 & in:freq9_2) & X in:light9) -> (!(X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2)) ) &
( ((!in:freq9_0 & !in:freq9_1 & !in:freq9_2) & !(X in:light9)) -> ((X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2)) ) &
( ((in:freq9_0 & !in:freq9_1 & !in:freq9_2) & !(X in:light9)) -> (!(X in:freq9_0) & (X in:freq9_1) & !(X in:freq9_2)) ) &
( ((!in:freq9_0 & in:freq9_1 & !in:freq9_2) & !(X in:light9)) -> ((X in:freq9_0) & (X in:freq9_1) & !(X in:freq9_2)) ) &
( ((in:freq9_0 & in:freq9_1 & !in:freq9_2) & !(X in:light9)) -> (!(X in:freq9_0) & !(X in:freq9_1) & (X in:freq9_2)) ) &
( ((!in:freq9_0 & !in:freq9_1 & in:freq9_2) & !(X in:light9)) -> ((X in:freq9_0) & !(X in:freq9_1) & (X in:freq9_2)) ) &
( ((in:freq9_0 & !in:freq9_1 & in:freq9_2) & !(X in:light9)) -> (!(X in:freq9_0) & (X in:freq9_1) & (X in:freq9_2)) ) &
( ((!in:freq9_0 & in:freq9_1 & in:freq9_2) & !(X in:light9)) -> ((X in:freq9_0) & (X in:freq9_1) & (X in:freq9_2)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & (!out:light3 | !out:light6) & (!out:light4 | !out:light6) & 
(!out:light5 | !out:light6) & (!out:light5 | !out:light7) & (!out:light6 | !out:light7) & (!out:light5 | !out:light8) & (!out:light6 | !out:light8) & 
(!out:light7 | !out:light8) & (!out:light7 | !out:light9) & (!out:light8 | !out:light9) & 

( (out:freq1_0 & out:freq1_1 & out:freq1_2) -> ((X out:freq1_0) & (X out:freq1_1) & (X out:freq1_2)) ) &
( (!(out:freq1_0 & out:freq1_1 & out:freq1_2) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & !out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((!out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2)) ) &
( ((out:freq1_0 & out:freq1_1 & !out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( ((!out:freq1_0 & !out:freq1_1 & out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2)) ) &
( ((out:freq1_0 & !out:freq1_1 & out:freq1_2) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & (X out:freq1_2)) ) &
( ((!out:freq1_0 & out:freq1_1 & out:freq1_2) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & (X out:freq1_2)) ) &

( (out:freq2_0 & out:freq2_1 & out:freq2_2) -> ((X out:freq2_0) & (X out:freq2_1) & (X out:freq2_2)) ) &
( (!(out:freq2_0 & out:freq2_1 & out:freq2_2) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & !out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((!out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2)) ) &
( ((out:freq2_0 & out:freq2_1 & !out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( ((!out:freq2_0 & !out:freq2_1 & out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2)) ) &
( ((out:freq2_0 & !out:freq2_1 & out:freq2_2) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & (X out:freq2_2)) ) &
( ((!out:freq2_0 & out:freq2_1 & out:freq2_2) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & (X out:freq2_2)) ) &

( (out:freq3_0 & out:freq3_1 & out:freq3_2) -> ((X out:freq3_0) & (X out:freq3_1) & (X out:freq3_2)) ) &
( (!(out:freq3_0 & out:freq3_1 & out:freq3_2) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & !out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((!out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2)) ) &
( ((out:freq3_0 & out:freq3_1 & !out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( ((!out:freq3_0 & !out:freq3_1 & out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2)) ) &
( ((out:freq3_0 & !out:freq3_1 & out:freq3_2) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & (X out:freq3_2)) ) &
( ((!out:freq3_0 & out:freq3_1 & out:freq3_2) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & (X out:freq3_2)) ) &

( (out:freq4_0 & out:freq4_1 & out:freq4_2) -> ((X out:freq4_0) & (X out:freq4_1) & (X out:freq4_2)) ) &
( (!(out:freq4_0 & out:freq4_1 & out:freq4_2) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & !out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((!out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2)) ) &
( ((out:freq4_0 & out:freq4_1 & !out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( ((!out:freq4_0 & !out:freq4_1 & out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2)) ) &
( ((out:freq4_0 & !out:freq4_1 & out:freq4_2) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & (X out:freq4_2)) ) &
( ((!out:freq4_0 & out:freq4_1 & out:freq4_2) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & (X out:freq4_2)) ) &

( (out:freq5_0 & out:freq5_1 & out:freq5_2) -> ((X out:freq5_0) & (X out:freq5_1) & (X out:freq5_2)) ) &
( (!(out:freq5_0 & out:freq5_1 & out:freq5_2) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & !out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((!out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2)) ) &
( ((out:freq5_0 & out:freq5_1 & !out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &
( ((!out:freq5_0 & !out:freq5_1 & out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2)) ) &
( ((out:freq5_0 & !out:freq5_1 & out:freq5_2) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & (X out:freq5_2)) ) &
( ((!out:freq5_0 & out:freq5_1 & out:freq5_2) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & (X out:freq5_2)) ) &

( (out:freq6_0 & out:freq6_1 & out:freq6_2) -> ((X out:freq6_0) & (X out:freq6_1) & (X out:freq6_2)) ) &
( (!(out:freq6_0 & out:freq6_1 & out:freq6_2) & X in:light6) -> (!(X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & !out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((!out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2)) ) &
( ((out:freq6_0 & out:freq6_1 & !out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &
( ((!out:freq6_0 & !out:freq6_1 & out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2)) ) &
( ((out:freq6_0 & !out:freq6_1 & out:freq6_2) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & (X out:freq6_2)) ) &
( ((!out:freq6_0 & out:freq6_1 & out:freq6_2) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1) & (X out:freq6_2)) ) &

( (out:freq7_0 & out:freq7_1 & out:freq7_2) -> ((X out:freq7_0) & (X out:freq7_1) & (X out:freq7_2)) ) &
( (!(out:freq7_0 & out:freq7_1 & out:freq7_2) & X in:light7) -> (!(X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2)) ) &
( ((!out:freq7_0 & !out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2)) ) &
( ((out:freq7_0 & !out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2)) ) &
( ((!out:freq7_0 & out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2)) ) &
( ((out:freq7_0 & out:freq7_1 & !out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2)) ) &
( ((!out:freq7_0 & !out:freq7_1 & out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2)) ) &
( ((out:freq7_0 & !out:freq7_1 & out:freq7_2) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & (X out:freq7_2)) ) &
( ((!out:freq7_0 & out:freq7_1 & out:freq7_2) & !(X in:light7)) -> ((X out:freq7_0) & (X out:freq7_1) & (X out:freq7_2)) ) &

( (out:freq8_0 & out:freq8_1 & out:freq8_2) -> ((X out:freq8_0) & (X out:freq8_1) & (X out:freq8_2)) ) &
( (!(out:freq8_0 & out:freq8_1 & out:freq8_2) & X in:light8) -> (!(X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2)) ) &
( ((!out:freq8_0 & !out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2)) ) &
( ((out:freq8_0 & !out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2)) ) &
( ((!out:freq8_0 & out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> ((X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2)) ) &
( ((out:freq8_0 & out:freq8_1 & !out:freq8_2) & !(X in:light8)) -> (!(X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2)) ) &
( ((!out:freq8_0 & !out:freq8_1 & out:freq8_2) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2)) ) &
( ((out:freq8_0 & !out:freq8_1 & out:freq8_2) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1) & (X out:freq8_2)) ) &
( ((!out:freq8_0 & out:freq8_1 & out:freq8_2) & !(X in:light8)) -> ((X out:freq8_0) & (X out:freq8_1) & (X out:freq8_2)) ) &

( (out:freq9_0 & out:freq9_1 & out:freq9_2) -> ((X out:freq9_0) & (X out:freq9_1) & (X out:freq9_2)) ) &
( (!(out:freq9_0 & out:freq9_1 & out:freq9_2) & X in:light9) -> (!(X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2)) ) &
( ((!out:freq9_0 & !out:freq9_1 & !out:freq9_2) & !(X in:light9)) -> ((X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2)) ) &
( ((out:freq9_0 & !out:freq9_1 & !out:freq9_2) & !(X in:light9)) -> (!(X out:freq9_0) & (X out:freq9_1) & !(X out:freq9_2)) ) &
( ((!out:freq9_0 & out:freq9_1 & !out:freq9_2) & !(X in:light9)) -> ((X out:freq9_0) & (X out:freq9_1) & !(X out:freq9_2)) ) &
( ((out:freq9_0 & out:freq9_1 & !out:freq9_2) & !(X in:light9)) -> (!(X out:freq9_0) & !(X out:freq9_1) & (X out:freq9_2)) ) &
( ((!out:freq9_0 & !out:freq9_1 & out:freq9_2) & !(X in:light9)) -> ((X out:freq9_0) & !(X out:freq9_1) & (X out:freq9_2)) ) &
( ((out:freq9_0 & !out:freq9_1 & out:freq9_2) & !(X in:light9)) -> (!(X out:freq9_0) & (X out:freq9_1) & (X out:freq9_2)) ) &
( ((!out:freq9_0 & out:freq9_1 & out:freq9_2) & !(X in:light9)) -> ((X out:freq9_0) & (X out:freq9_1) & (X out:freq9_2)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
(GF(in:light6) ->  GF(out:light6)) &
(GF(in:light7) ->  GF(out:light7)) &
(GF(in:light8) ->  GF(out:light8)) &
(GF(in:light9) ->  GF(out:light9)) &
( GF(!(in:freq1_0 & in:freq1_1 & in:freq1_2)) ->  GF(!(out:freq1_0 & out:freq1_1 & out:freq1_2)) ) &
( GF(!(in:freq2_0 & in:freq2_1 & in:freq2_2)) ->  GF(!(out:freq2_0 & out:freq2_1 & out:freq2_2)) ) &
( GF(!(in:freq3_0 & in:freq3_1 & in:freq3_2)) ->  GF(!(out:freq3_0 & out:freq3_1 & out:freq3_2)) ) &
( GF(!(in:freq4_0 & in:freq4_1 & in:freq4_2)) ->  GF(!(out:freq4_0 & out:freq4_1 & out:freq4_2)) ) &
( GF(!(in:freq5_0 & in:freq5_1 & in:freq5_2)) ->  GF(!(out:freq5_0 & out:freq5_1 & out:freq5_2)) ) &
( GF(!(in:freq6_0 & in:freq6_1 & in:freq6_2)) ->  GF(!(out:freq6_0 & out:freq6_1 & out:freq6_2)) ) &
( GF(!(in:freq7_0 & in:freq7_1 & in:freq7_2)) ->  GF(!(out:freq7_0 & out:freq7_1 & out:freq7_2)) ) &
( GF(!(in:freq8_0 & in:freq8_1 & in:freq8_2)) ->  GF(!(out:freq8_0 & out:freq8_1 & out:freq8_2)) ) &
( GF(!(in:freq9_0 & in:freq9_1 & in:freq9_2)) ->  GF(!(out:freq9_0 & out:freq9_1 & out:freq9_2)) ) 


==> tl/traffic_lights_9,8_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & !in:light6 & !in:light7 & !in:light8 & !in:light9 & 
in:freq1_0 & !in:freq1_1 & !in:freq1_2 & !in:freq1_3 &
in:freq2_0 & !in:freq2_1 & !in:freq2_2 & !in:freq2_3 &
in:freq3_0 & !in:freq3_1 & !in:freq3_2 & !in:freq3_3 &
in:freq4_0 & !in:freq4_1 & !in:freq4_2 & !in:freq4_3 &
in:freq5_0 & !in:freq5_1 & !in:freq5_2 & !in:freq5_3 &
in:freq6_0 & !in:freq6_1 & !in:freq6_2 & !in:freq6_3 &
in:freq7_0 & !in:freq7_1 & !in:freq7_2 & !in:freq7_3 &
in:freq8_0 & !in:freq8_1 & !in:freq8_2 & !in:freq8_3 &
in:freq9_0 & !in:freq9_1 & !in:freq9_2 & !in:freq9_3)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & !out:light6 & !out:light7 & !out:light8 & !out:light9 & 
out:freq1_0 & !out:freq1_1 & !out:freq1_2 & !out:freq1_3 &
out:freq2_0 & !out:freq2_1 & !out:freq2_2 & !out:freq2_3 &
out:freq3_0 & !out:freq3_1 & !out:freq3_2 & !out:freq3_3 &
out:freq4_0 & !out:freq4_1 & !out:freq4_2 & !out:freq4_3 &
out:freq5_0 & !out:freq5_1 & !out:freq5_2 & !out:freq5_3 &
out:freq6_0 & !out:freq6_1 & !out:freq6_2 & !out:freq6_3 &
out:freq7_0 & !out:freq7_1 & !out:freq7_2 & !out:freq7_3 &
out:freq8_0 & !out:freq8_1 & !out:freq8_2 & !out:freq8_3 &
out:freq9_0 & !out:freq9_1 & !out:freq9_2 & !out:freq9_3)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & (!in:light1 | !in:light6) & (!in:light1 | !in:light7) & (!in:light1 | !in:light8) & (!in:light1 | !in:light9) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & (!in:light2 | !in:light6) & (!in:light2 | !in:light7) & (!in:light2 | !in:light8) & (!in:light2 | !in:light9) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & (!in:light3 | !in:light6) & (!in:light3 | !in:light7) & (!in:light3 | !in:light8) & (!in:light3 | !in:light9) & 
(!in:light4 | !in:light5) & (!in:light4 | !in:light6) & (!in:light4 | !in:light7) & (!in:light4 | !in:light8) & (!in:light4 | !in:light9) & 
(!in:light5 | !in:light6) & (!in:light5 | !in:light7) & (!in:light5 | !in:light8) & (!in:light5 | !in:light9) & 
(!in:light6 | !in:light7) & (!in:light6 | !in:light8) & (!in:light6 | !in:light9) & 
(!in:light7 | !in:light8) & (!in:light7 | !in:light9) & 
(!in:light8 | !in:light9) & 

( (!in:freq1_0 & !in:freq1_1 & !in:freq1_2 & in:freq1_3) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2) & (X in:freq1_3)) ) &
( (!(!in:freq1_0 & !in:freq1_1 & !in:freq1_2 & in:freq1_3) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2) & !(X in:freq1_3)) ) &
( ((!in:freq1_0 & !in:freq1_1 & !in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2) & !(X in:freq1_3)) ) &
( ((in:freq1_0 & !in:freq1_1 & !in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2) & !(X in:freq1_3)) ) &
( ((!in:freq1_0 & in:freq1_1 & !in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2) & !(X in:freq1_3)) ) &
( ((in:freq1_0 & in:freq1_1 & !in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> (!(X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2) & !(X in:freq1_3)) ) &
( ((!in:freq1_0 & !in:freq1_1 & in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2) & !(X in:freq1_3)) ) &
( ((in:freq1_0 & !in:freq1_1 & in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & (X in:freq1_2) & !(X in:freq1_3)) ) &
( ((!in:freq1_0 & in:freq1_1 & in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & (X in:freq1_2) & !(X in:freq1_3)) ) &
( ((in:freq1_0 & in:freq1_1 & in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2) & (X in:freq1_3)) ) &

( (!in:freq2_0 & !in:freq2_1 & !in:freq2_2 & in:freq2_3) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2) & (X in:freq2_3)) ) &
( (!(!in:freq2_0 & !in:freq2_1 & !in:freq2_2 & in:freq2_3) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2) & !(X in:freq2_3)) ) &
( ((!in:freq2_0 & !in:freq2_1 & !in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2) & !(X in:freq2_3)) ) &
( ((in:freq2_0 & !in:freq2_1 & !in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2) & !(X in:freq2_3)) ) &
( ((!in:freq2_0 & in:freq2_1 & !in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2) & !(X in:freq2_3)) ) &
( ((in:freq2_0 & in:freq2_1 & !in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> (!(X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2) & !(X in:freq2_3)) ) &
( ((!in:freq2_0 & !in:freq2_1 & in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2) & !(X in:freq2_3)) ) &
( ((in:freq2_0 & !in:freq2_1 & in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & (X in:freq2_2) & !(X in:freq2_3)) ) &
( ((!in:freq2_0 & in:freq2_1 & in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & (X in:freq2_2) & !(X in:freq2_3)) ) &
( ((in:freq2_0 & in:freq2_1 & in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2) & (X in:freq2_3)) ) &

( (!in:freq3_0 & !in:freq3_1 & !in:freq3_2 & in:freq3_3) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2) & (X in:freq3_3)) ) &
( (!(!in:freq3_0 & !in:freq3_1 & !in:freq3_2 & in:freq3_3) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2) & !(X in:freq3_3)) ) &
( ((!in:freq3_0 & !in:freq3_1 & !in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2) & !(X in:freq3_3)) ) &
( ((in:freq3_0 & !in:freq3_1 & !in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2) & !(X in:freq3_3)) ) &
( ((!in:freq3_0 & in:freq3_1 & !in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2) & !(X in:freq3_3)) ) &
( ((in:freq3_0 & in:freq3_1 & !in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> (!(X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2) & !(X in:freq3_3)) ) &
( ((!in:freq3_0 & !in:freq3_1 & in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2) & !(X in:freq3_3)) ) &
( ((in:freq3_0 & !in:freq3_1 & in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & (X in:freq3_2) & !(X in:freq3_3)) ) &
( ((!in:freq3_0 & in:freq3_1 & in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & (X in:freq3_2) & !(X in:freq3_3)) ) &
( ((in:freq3_0 & in:freq3_1 & in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2) & (X in:freq3_3)) ) &

( (!in:freq4_0 & !in:freq4_1 & !in:freq4_2 & in:freq4_3) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2) & (X in:freq4_3)) ) &
( (!(!in:freq4_0 & !in:freq4_1 & !in:freq4_2 & in:freq4_3) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2) & !(X in:freq4_3)) ) &
( ((!in:freq4_0 & !in:freq4_1 & !in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2) & !(X in:freq4_3)) ) &
( ((in:freq4_0 & !in:freq4_1 & !in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2) & !(X in:freq4_3)) ) &
( ((!in:freq4_0 & in:freq4_1 & !in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2) & !(X in:freq4_3)) ) &
( ((in:freq4_0 & in:freq4_1 & !in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> (!(X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2) & !(X in:freq4_3)) ) &
( ((!in:freq4_0 & !in:freq4_1 & in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2) & !(X in:freq4_3)) ) &
( ((in:freq4_0 & !in:freq4_1 & in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & (X in:freq4_2) & !(X in:freq4_3)) ) &
( ((!in:freq4_0 & in:freq4_1 & in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & (X in:freq4_2) & !(X in:freq4_3)) ) &
( ((in:freq4_0 & in:freq4_1 & in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2) & (X in:freq4_3)) ) &

( (!in:freq5_0 & !in:freq5_1 & !in:freq5_2 & in:freq5_3) -> (!(X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2) & (X in:freq5_3)) ) &
( (!(!in:freq5_0 & !in:freq5_1 & !in:freq5_2 & in:freq5_3) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2) & !(X in:freq5_3)) ) &
( ((!in:freq5_0 & !in:freq5_1 & !in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2) & !(X in:freq5_3)) ) &
( ((in:freq5_0 & !in:freq5_1 & !in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2) & !(X in:freq5_3)) ) &
( ((!in:freq5_0 & in:freq5_1 & !in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2) & !(X in:freq5_3)) ) &
( ((in:freq5_0 & in:freq5_1 & !in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> (!(X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2) & !(X in:freq5_3)) ) &
( ((!in:freq5_0 & !in:freq5_1 & in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2) & !(X in:freq5_3)) ) &
( ((in:freq5_0 & !in:freq5_1 & in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & (X in:freq5_2) & !(X in:freq5_3)) ) &
( ((!in:freq5_0 & in:freq5_1 & in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & (X in:freq5_2) & !(X in:freq5_3)) ) &
( ((in:freq5_0 & in:freq5_1 & in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> (!(X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2) & (X in:freq5_3)) ) &

( (!in:freq6_0 & !in:freq6_1 & !in:freq6_2 & in:freq6_3) -> (!(X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2) & (X in:freq6_3)) ) &
( (!(!in:freq6_0 & !in:freq6_1 & !in:freq6_2 & in:freq6_3) & X in:light6) -> (!(X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2) & !(X in:freq6_3)) ) &
( ((!in:freq6_0 & !in:freq6_1 & !in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2) & !(X in:freq6_3)) ) &
( ((in:freq6_0 & !in:freq6_1 & !in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2) & !(X in:freq6_3)) ) &
( ((!in:freq6_0 & in:freq6_1 & !in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2) & !(X in:freq6_3)) ) &
( ((in:freq6_0 & in:freq6_1 & !in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> (!(X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2) & !(X in:freq6_3)) ) &
( ((!in:freq6_0 & !in:freq6_1 & in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2) & !(X in:freq6_3)) ) &
( ((in:freq6_0 & !in:freq6_1 & in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & (X in:freq6_2) & !(X in:freq6_3)) ) &
( ((!in:freq6_0 & in:freq6_1 & in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1) & (X in:freq6_2) & !(X in:freq6_3)) ) &
( ((in:freq6_0 & in:freq6_1 & in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> (!(X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2) & (X in:freq6_3)) ) &

( (!in:freq7_0 & !in:freq7_1 & !in:freq7_2 & in:freq7_3) -> (!(X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2) & (X in:freq7_3)) ) &
( (!(!in:freq7_0 & !in:freq7_1 & !in:freq7_2 & in:freq7_3) & X in:light7) -> (!(X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2) & !(X in:freq7_3)) ) &
( ((!in:freq7_0 & !in:freq7_1 & !in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2) & !(X in:freq7_3)) ) &
( ((in:freq7_0 & !in:freq7_1 & !in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2) & !(X in:freq7_3)) ) &
( ((!in:freq7_0 & in:freq7_1 & !in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> ((X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2) & !(X in:freq7_3)) ) &
( ((in:freq7_0 & in:freq7_1 & !in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> (!(X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2) & !(X in:freq7_3)) ) &
( ((!in:freq7_0 & !in:freq7_1 & in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2) & !(X in:freq7_3)) ) &
( ((in:freq7_0 & !in:freq7_1 & in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & (X in:freq7_2) & !(X in:freq7_3)) ) &
( ((!in:freq7_0 & in:freq7_1 & in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> ((X in:freq7_0) & (X in:freq7_1) & (X in:freq7_2) & !(X in:freq7_3)) ) &
( ((in:freq7_0 & in:freq7_1 & in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> (!(X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2) & (X in:freq7_3)) ) &

( (!in:freq8_0 & !in:freq8_1 & !in:freq8_2 & in:freq8_3) -> (!(X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2) & (X in:freq8_3)) ) &
( (!(!in:freq8_0 & !in:freq8_1 & !in:freq8_2 & in:freq8_3) & X in:light8) -> (!(X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2) & !(X in:freq8_3)) ) &
( ((!in:freq8_0 & !in:freq8_1 & !in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2) & !(X in:freq8_3)) ) &
( ((in:freq8_0 & !in:freq8_1 & !in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2) & !(X in:freq8_3)) ) &
( ((!in:freq8_0 & in:freq8_1 & !in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> ((X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2) & !(X in:freq8_3)) ) &
( ((in:freq8_0 & in:freq8_1 & !in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> (!(X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2) & !(X in:freq8_3)) ) &
( ((!in:freq8_0 & !in:freq8_1 & in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2) & !(X in:freq8_3)) ) &
( ((in:freq8_0 & !in:freq8_1 & in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1) & (X in:freq8_2) & !(X in:freq8_3)) ) &
( ((!in:freq8_0 & in:freq8_1 & in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> ((X in:freq8_0) & (X in:freq8_1) & (X in:freq8_2) & !(X in:freq8_3)) ) &
( ((in:freq8_0 & in:freq8_1 & in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> (!(X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2) & (X in:freq8_3)) ) &

( (!in:freq9_0 & !in:freq9_1 & !in:freq9_2 & in:freq9_3) -> (!(X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2) & (X in:freq9_3)) ) &
( (!(!in:freq9_0 & !in:freq9_1 & !in:freq9_2 & in:freq9_3) & X in:light9) -> (!(X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2) & !(X in:freq9_3)) ) &
( ((!in:freq9_0 & !in:freq9_1 & !in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> ((X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2) & !(X in:freq9_3)) ) &
( ((in:freq9_0 & !in:freq9_1 & !in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> (!(X in:freq9_0) & (X in:freq9_1) & !(X in:freq9_2) & !(X in:freq9_3)) ) &
( ((!in:freq9_0 & in:freq9_1 & !in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> ((X in:freq9_0) & (X in:freq9_1) & !(X in:freq9_2) & !(X in:freq9_3)) ) &
( ((in:freq9_0 & in:freq9_1 & !in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> (!(X in:freq9_0) & !(X in:freq9_1) & (X in:freq9_2) & !(X in:freq9_3)) ) &
( ((!in:freq9_0 & !in:freq9_1 & in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> ((X in:freq9_0) & !(X in:freq9_1) & (X in:freq9_2) & !(X in:freq9_3)) ) &
( ((in:freq9_0 & !in:freq9_1 & in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> (!(X in:freq9_0) & (X in:freq9_1) & (X in:freq9_2) & !(X in:freq9_3)) ) &
( ((!in:freq9_0 & in:freq9_1 & in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> ((X in:freq9_0) & (X in:freq9_1) & (X in:freq9_2) & !(X in:freq9_3)) ) &
( ((in:freq9_0 & in:freq9_1 & in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> (!(X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2) & (X in:freq9_3)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & (!out:light3 | !out:light6) & (!out:light4 | !out:light6) & 
(!out:light5 | !out:light6) & (!out:light5 | !out:light7) & (!out:light6 | !out:light7) & (!out:light5 | !out:light8) & (!out:light6 | !out:light8) & 
(!out:light7 | !out:light8) & (!out:light7 | !out:light9) & (!out:light8 | !out:light9) & 

( (!out:freq1_0 & !out:freq1_1 & !out:freq1_2 & out:freq1_3) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2) & (X out:freq1_3)) ) &
( (!(!out:freq1_0 & !out:freq1_1 & !out:freq1_2 & out:freq1_3) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2) & !(X out:freq1_3)) ) &
( ((!out:freq1_0 & !out:freq1_1 & !out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2) & !(X out:freq1_3)) ) &
( ((out:freq1_0 & !out:freq1_1 & !out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2) & !(X out:freq1_3)) ) &
( ((!out:freq1_0 & out:freq1_1 & !out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2) & !(X out:freq1_3)) ) &
( ((out:freq1_0 & out:freq1_1 & !out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> (!(X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2) & !(X out:freq1_3)) ) &
( ((!out:freq1_0 & !out:freq1_1 & out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2) & !(X out:freq1_3)) ) &
( ((out:freq1_0 & !out:freq1_1 & out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & (X out:freq1_2) & !(X out:freq1_3)) ) &
( ((!out:freq1_0 & out:freq1_1 & out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & (X out:freq1_2) & !(X out:freq1_3)) ) &
( ((out:freq1_0 & out:freq1_1 & out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2) & (X out:freq1_3)) ) &

( (!out:freq2_0 & !out:freq2_1 & !out:freq2_2 & out:freq2_3) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2) & (X out:freq2_3)) ) &
( (!(!out:freq2_0 & !out:freq2_1 & !out:freq2_2 & out:freq2_3) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2) & !(X out:freq2_3)) ) &
( ((!out:freq2_0 & !out:freq2_1 & !out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2) & !(X out:freq2_3)) ) &
( ((out:freq2_0 & !out:freq2_1 & !out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2) & !(X out:freq2_3)) ) &
( ((!out:freq2_0 & out:freq2_1 & !out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2) & !(X out:freq2_3)) ) &
( ((out:freq2_0 & out:freq2_1 & !out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> (!(X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2) & !(X out:freq2_3)) ) &
( ((!out:freq2_0 & !out:freq2_1 & out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2) & !(X out:freq2_3)) ) &
( ((out:freq2_0 & !out:freq2_1 & out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & (X out:freq2_2) & !(X out:freq2_3)) ) &
( ((!out:freq2_0 & out:freq2_1 & out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & (X out:freq2_2) & !(X out:freq2_3)) ) &
( ((out:freq2_0 & out:freq2_1 & out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2) & (X out:freq2_3)) ) &

( (!out:freq3_0 & !out:freq3_1 & !out:freq3_2 & out:freq3_3) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2) & (X out:freq3_3)) ) &
( (!(!out:freq3_0 & !out:freq3_1 & !out:freq3_2 & out:freq3_3) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2) & !(X out:freq3_3)) ) &
( ((!out:freq3_0 & !out:freq3_1 & !out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2) & !(X out:freq3_3)) ) &
( ((out:freq3_0 & !out:freq3_1 & !out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2) & !(X out:freq3_3)) ) &
( ((!out:freq3_0 & out:freq3_1 & !out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2) & !(X out:freq3_3)) ) &
( ((out:freq3_0 & out:freq3_1 & !out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> (!(X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2) & !(X out:freq3_3)) ) &
( ((!out:freq3_0 & !out:freq3_1 & out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2) & !(X out:freq3_3)) ) &
( ((out:freq3_0 & !out:freq3_1 & out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & (X out:freq3_2) & !(X out:freq3_3)) ) &
( ((!out:freq3_0 & out:freq3_1 & out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & (X out:freq3_2) & !(X out:freq3_3)) ) &
( ((out:freq3_0 & out:freq3_1 & out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2) & (X out:freq3_3)) ) &

( (!out:freq4_0 & !out:freq4_1 & !out:freq4_2 & out:freq4_3) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2) & (X out:freq4_3)) ) &
( (!(!out:freq4_0 & !out:freq4_1 & !out:freq4_2 & out:freq4_3) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2) & !(X out:freq4_3)) ) &
( ((!out:freq4_0 & !out:freq4_1 & !out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2) & !(X out:freq4_3)) ) &
( ((out:freq4_0 & !out:freq4_1 & !out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2) & !(X out:freq4_3)) ) &
( ((!out:freq4_0 & out:freq4_1 & !out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2) & !(X out:freq4_3)) ) &
( ((out:freq4_0 & out:freq4_1 & !out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> (!(X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2) & !(X out:freq4_3)) ) &
( ((!out:freq4_0 & !out:freq4_1 & out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2) & !(X out:freq4_3)) ) &
( ((out:freq4_0 & !out:freq4_1 & out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & (X out:freq4_2) & !(X out:freq4_3)) ) &
( ((!out:freq4_0 & out:freq4_1 & out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & (X out:freq4_2) & !(X out:freq4_3)) ) &
( ((out:freq4_0 & out:freq4_1 & out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2) & (X out:freq4_3)) ) &

( (!out:freq5_0 & !out:freq5_1 & !out:freq5_2 & out:freq5_3) -> (!(X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2) & (X out:freq5_3)) ) &
( (!(!out:freq5_0 & !out:freq5_1 & !out:freq5_2 & out:freq5_3) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2) & !(X out:freq5_3)) ) &
( ((!out:freq5_0 & !out:freq5_1 & !out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2) & !(X out:freq5_3)) ) &
( ((out:freq5_0 & !out:freq5_1 & !out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2) & !(X out:freq5_3)) ) &
( ((!out:freq5_0 & out:freq5_1 & !out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2) & !(X out:freq5_3)) ) &
( ((out:freq5_0 & out:freq5_1 & !out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> (!(X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2) & !(X out:freq5_3)) ) &
( ((!out:freq5_0 & !out:freq5_1 & out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2) & !(X out:freq5_3)) ) &
( ((out:freq5_0 & !out:freq5_1 & out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & (X out:freq5_2) & !(X out:freq5_3)) ) &
( ((!out:freq5_0 & out:freq5_1 & out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & (X out:freq5_2) & !(X out:freq5_3)) ) &
( ((out:freq5_0 & out:freq5_1 & out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> (!(X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2) & (X out:freq5_3)) ) &

( (!out:freq6_0 & !out:freq6_1 & !out:freq6_2 & out:freq6_3) -> (!(X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2) & (X out:freq6_3)) ) &
( (!(!out:freq6_0 & !out:freq6_1 & !out:freq6_2 & out:freq6_3) & X in:light6) -> (!(X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2) & !(X out:freq6_3)) ) &
( ((!out:freq6_0 & !out:freq6_1 & !out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2) & !(X out:freq6_3)) ) &
( ((out:freq6_0 & !out:freq6_1 & !out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2) & !(X out:freq6_3)) ) &
( ((!out:freq6_0 & out:freq6_1 & !out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2) & !(X out:freq6_3)) ) &
( ((out:freq6_0 & out:freq6_1 & !out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> (!(X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2) & !(X out:freq6_3)) ) &
( ((!out:freq6_0 & !out:freq6_1 & out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2) & !(X out:freq6_3)) ) &
( ((out:freq6_0 & !out:freq6_1 & out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & (X out:freq6_2) & !(X out:freq6_3)) ) &
( ((!out:freq6_0 & out:freq6_1 & out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1) & (X out:freq6_2) & !(X out:freq6_3)) ) &
( ((out:freq6_0 & out:freq6_1 & out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> (!(X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2) & (X out:freq6_3)) ) &

( (!out:freq7_0 & !out:freq7_1 & !out:freq7_2 & out:freq7_3) -> (!(X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2) & (X out:freq7_3)) ) &
( (!(!out:freq7_0 & !out:freq7_1 & !out:freq7_2 & out:freq7_3) & X in:light7) -> (!(X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2) & !(X out:freq7_3)) ) &
( ((!out:freq7_0 & !out:freq7_1 & !out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2) & !(X out:freq7_3)) ) &
( ((out:freq7_0 & !out:freq7_1 & !out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2) & !(X out:freq7_3)) ) &
( ((!out:freq7_0 & out:freq7_1 & !out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> ((X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2) & !(X out:freq7_3)) ) &
( ((out:freq7_0 & out:freq7_1 & !out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> (!(X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2) & !(X out:freq7_3)) ) &
( ((!out:freq7_0 & !out:freq7_1 & out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2) & !(X out:freq7_3)) ) &
( ((out:freq7_0 & !out:freq7_1 & out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & (X out:freq7_2) & !(X out:freq7_3)) ) &
( ((!out:freq7_0 & out:freq7_1 & out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> ((X out:freq7_0) & (X out:freq7_1) & (X out:freq7_2) & !(X out:freq7_3)) ) &
( ((out:freq7_0 & out:freq7_1 & out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> (!(X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2) & (X out:freq7_3)) ) &

( (!out:freq8_0 & !out:freq8_1 & !out:freq8_2 & out:freq8_3) -> (!(X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2) & (X out:freq8_3)) ) &
( (!(!out:freq8_0 & !out:freq8_1 & !out:freq8_2 & out:freq8_3) & X in:light8) -> (!(X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2) & !(X out:freq8_3)) ) &
( ((!out:freq8_0 & !out:freq8_1 & !out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2) & !(X out:freq8_3)) ) &
( ((out:freq8_0 & !out:freq8_1 & !out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2) & !(X out:freq8_3)) ) &
( ((!out:freq8_0 & out:freq8_1 & !out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> ((X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2) & !(X out:freq8_3)) ) &
( ((out:freq8_0 & out:freq8_1 & !out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> (!(X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2) & !(X out:freq8_3)) ) &
( ((!out:freq8_0 & !out:freq8_1 & out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2) & !(X out:freq8_3)) ) &
( ((out:freq8_0 & !out:freq8_1 & out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1) & (X out:freq8_2) & !(X out:freq8_3)) ) &
( ((!out:freq8_0 & out:freq8_1 & out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> ((X out:freq8_0) & (X out:freq8_1) & (X out:freq8_2) & !(X out:freq8_3)) ) &
( ((out:freq8_0 & out:freq8_1 & out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> (!(X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2) & (X out:freq8_3)) ) &

( (!out:freq9_0 & !out:freq9_1 & !out:freq9_2 & out:freq9_3) -> (!(X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2) & (X out:freq9_3)) ) &
( (!(!out:freq9_0 & !out:freq9_1 & !out:freq9_2 & out:freq9_3) & X in:light9) -> (!(X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2) & !(X out:freq9_3)) ) &
( ((!out:freq9_0 & !out:freq9_1 & !out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> ((X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2) & !(X out:freq9_3)) ) &
( ((out:freq9_0 & !out:freq9_1 & !out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> (!(X out:freq9_0) & (X out:freq9_1) & !(X out:freq9_2) & !(X out:freq9_3)) ) &
( ((!out:freq9_0 & out:freq9_1 & !out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> ((X out:freq9_0) & (X out:freq9_1) & !(X out:freq9_2) & !(X out:freq9_3)) ) &
( ((out:freq9_0 & out:freq9_1 & !out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> (!(X out:freq9_0) & !(X out:freq9_1) & (X out:freq9_2) & !(X out:freq9_3)) ) &
( ((!out:freq9_0 & !out:freq9_1 & out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> ((X out:freq9_0) & !(X out:freq9_1) & (X out:freq9_2) & !(X out:freq9_3)) ) &
( ((out:freq9_0 & !out:freq9_1 & out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> (!(X out:freq9_0) & (X out:freq9_1) & (X out:freq9_2) & !(X out:freq9_3)) ) &
( ((!out:freq9_0 & out:freq9_1 & out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> ((X out:freq9_0) & (X out:freq9_1) & (X out:freq9_2) & !(X out:freq9_3)) ) &
( ((out:freq9_0 & out:freq9_1 & out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> (!(X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2) & (X out:freq9_3)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
(GF(in:light6) ->  GF(out:light6)) &
(GF(in:light7) ->  GF(out:light7)) &
(GF(in:light8) ->  GF(out:light8)) &
(GF(in:light9) ->  GF(out:light9)) &
( GF(!(!in:freq1_0 & !in:freq1_1 & !in:freq1_2 & in:freq1_3)) ->  GF(!(!out:freq1_0 & !out:freq1_1 & !out:freq1_2 & out:freq1_3)) ) &
( GF(!(!in:freq2_0 & !in:freq2_1 & !in:freq2_2 & in:freq2_3)) ->  GF(!(!out:freq2_0 & !out:freq2_1 & !out:freq2_2 & out:freq2_3)) ) &
( GF(!(!in:freq3_0 & !in:freq3_1 & !in:freq3_2 & in:freq3_3)) ->  GF(!(!out:freq3_0 & !out:freq3_1 & !out:freq3_2 & out:freq3_3)) ) &
( GF(!(!in:freq4_0 & !in:freq4_1 & !in:freq4_2 & in:freq4_3)) ->  GF(!(!out:freq4_0 & !out:freq4_1 & !out:freq4_2 & out:freq4_3)) ) &
( GF(!(!in:freq5_0 & !in:freq5_1 & !in:freq5_2 & in:freq5_3)) ->  GF(!(!out:freq5_0 & !out:freq5_1 & !out:freq5_2 & out:freq5_3)) ) &
( GF(!(!in:freq6_0 & !in:freq6_1 & !in:freq6_2 & in:freq6_3)) ->  GF(!(!out:freq6_0 & !out:freq6_1 & !out:freq6_2 & out:freq6_3)) ) &
( GF(!(!in:freq7_0 & !in:freq7_1 & !in:freq7_2 & in:freq7_3)) ->  GF(!(!out:freq7_0 & !out:freq7_1 & !out:freq7_2 & out:freq7_3)) ) &
( GF(!(!in:freq8_0 & !in:freq8_1 & !in:freq8_2 & in:freq8_3)) ->  GF(!(!out:freq8_0 & !out:freq8_1 & !out:freq8_2 & out:freq8_3)) ) &
( GF(!(!in:freq9_0 & !in:freq9_1 & !in:freq9_2 & in:freq9_3)) ->  GF(!(!out:freq9_0 & !out:freq9_1 & !out:freq9_2 & out:freq9_3)) ) 


==> tl/traffic_lights_9,9_.txt <==
(!in:light1 & !in:light2 & !in:light3 & !in:light4 & !in:light5 & !in:light6 & !in:light7 & !in:light8 & !in:light9 & 
in:freq1_0 & !in:freq1_1 & !in:freq1_2 & !in:freq1_3 &
in:freq2_0 & !in:freq2_1 & !in:freq2_2 & !in:freq2_3 &
in:freq3_0 & !in:freq3_1 & !in:freq3_2 & !in:freq3_3 &
in:freq4_0 & !in:freq4_1 & !in:freq4_2 & !in:freq4_3 &
in:freq5_0 & !in:freq5_1 & !in:freq5_2 & !in:freq5_3 &
in:freq6_0 & !in:freq6_1 & !in:freq6_2 & !in:freq6_3 &
in:freq7_0 & !in:freq7_1 & !in:freq7_2 & !in:freq7_3 &
in:freq8_0 & !in:freq8_1 & !in:freq8_2 & !in:freq8_3 &
in:freq9_0 & !in:freq9_1 & !in:freq9_2 & !in:freq9_3)

&

(!out:light1 & !out:light2 & !out:light3 & !out:light4 & !out:light5 & !out:light6 & !out:light7 & !out:light8 & !out:light9 & 
out:freq1_0 & !out:freq1_1 & !out:freq1_2 & !out:freq1_3 &
out:freq2_0 & !out:freq2_1 & !out:freq2_2 & !out:freq2_3 &
out:freq3_0 & !out:freq3_1 & !out:freq3_2 & !out:freq3_3 &
out:freq4_0 & !out:freq4_1 & !out:freq4_2 & !out:freq4_3 &
out:freq5_0 & !out:freq5_1 & !out:freq5_2 & !out:freq5_3 &
out:freq6_0 & !out:freq6_1 & !out:freq6_2 & !out:freq6_3 &
out:freq7_0 & !out:freq7_1 & !out:freq7_2 & !out:freq7_3 &
out:freq8_0 & !out:freq8_1 & !out:freq8_2 & !out:freq8_3 &
out:freq9_0 & !out:freq9_1 & !out:freq9_2 & !out:freq9_3)

&

G((!in:light1 | !in:light2) & (!in:light1 | !in:light3) & (!in:light1 | !in:light4) & (!in:light1 | !in:light5) & (!in:light1 | !in:light6) & (!in:light1 | !in:light7) & (!in:light1 | !in:light8) & (!in:light1 | !in:light9) & 
(!in:light2 | !in:light3) & (!in:light2 | !in:light4) & (!in:light2 | !in:light5) & (!in:light2 | !in:light6) & (!in:light2 | !in:light7) & (!in:light2 | !in:light8) & (!in:light2 | !in:light9) & 
(!in:light3 | !in:light4) & (!in:light3 | !in:light5) & (!in:light3 | !in:light6) & (!in:light3 | !in:light7) & (!in:light3 | !in:light8) & (!in:light3 | !in:light9) & 
(!in:light4 | !in:light5) & (!in:light4 | !in:light6) & (!in:light4 | !in:light7) & (!in:light4 | !in:light8) & (!in:light4 | !in:light9) & 
(!in:light5 | !in:light6) & (!in:light5 | !in:light7) & (!in:light5 | !in:light8) & (!in:light5 | !in:light9) & 
(!in:light6 | !in:light7) & (!in:light6 | !in:light8) & (!in:light6 | !in:light9) & 
(!in:light7 | !in:light8) & (!in:light7 | !in:light9) & 
(!in:light8 | !in:light9) & 

( (in:freq1_0 & !in:freq1_1 & !in:freq1_2 & in:freq1_3) -> ((X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2) & (X in:freq1_3)) ) &
( (!(in:freq1_0 & !in:freq1_1 & !in:freq1_2 & in:freq1_3) & X in:light1) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2) & !(X in:freq1_3)) ) &
( ((!in:freq1_0 & !in:freq1_1 & !in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2) & !(X in:freq1_3)) ) &
( ((in:freq1_0 & !in:freq1_1 & !in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2) & !(X in:freq1_3)) ) &
( ((!in:freq1_0 & in:freq1_1 & !in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & !(X in:freq1_2) & !(X in:freq1_3)) ) &
( ((in:freq1_0 & in:freq1_1 & !in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> (!(X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2) & !(X in:freq1_3)) ) &
( ((!in:freq1_0 & !in:freq1_1 & in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & (X in:freq1_2) & !(X in:freq1_3)) ) &
( ((in:freq1_0 & !in:freq1_1 & in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> (!(X in:freq1_0) & (X in:freq1_1) & (X in:freq1_2) & !(X in:freq1_3)) ) &
( ((!in:freq1_0 & in:freq1_1 & in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> ((X in:freq1_0) & (X in:freq1_1) & (X in:freq1_2) & !(X in:freq1_3)) ) &
( ((in:freq1_0 & in:freq1_1 & in:freq1_2 & !in:freq1_3) & !(X in:light1)) -> (!(X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2) & (X in:freq1_3)) ) &
( ((!in:freq1_0 & !in:freq1_1 & !in:freq1_2 & in:freq1_3) & !(X in:light1)) -> ((X in:freq1_0) & !(X in:freq1_1) & !(X in:freq1_2) & (X in:freq1_3)) ) &

( (in:freq2_0 & !in:freq2_1 & !in:freq2_2 & in:freq2_3) -> ((X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2) & (X in:freq2_3)) ) &
( (!(in:freq2_0 & !in:freq2_1 & !in:freq2_2 & in:freq2_3) & X in:light2) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2) & !(X in:freq2_3)) ) &
( ((!in:freq2_0 & !in:freq2_1 & !in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2) & !(X in:freq2_3)) ) &
( ((in:freq2_0 & !in:freq2_1 & !in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2) & !(X in:freq2_3)) ) &
( ((!in:freq2_0 & in:freq2_1 & !in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & !(X in:freq2_2) & !(X in:freq2_3)) ) &
( ((in:freq2_0 & in:freq2_1 & !in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> (!(X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2) & !(X in:freq2_3)) ) &
( ((!in:freq2_0 & !in:freq2_1 & in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & (X in:freq2_2) & !(X in:freq2_3)) ) &
( ((in:freq2_0 & !in:freq2_1 & in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> (!(X in:freq2_0) & (X in:freq2_1) & (X in:freq2_2) & !(X in:freq2_3)) ) &
( ((!in:freq2_0 & in:freq2_1 & in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> ((X in:freq2_0) & (X in:freq2_1) & (X in:freq2_2) & !(X in:freq2_3)) ) &
( ((in:freq2_0 & in:freq2_1 & in:freq2_2 & !in:freq2_3) & !(X in:light2)) -> (!(X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2) & (X in:freq2_3)) ) &
( ((!in:freq2_0 & !in:freq2_1 & !in:freq2_2 & in:freq2_3) & !(X in:light2)) -> ((X in:freq2_0) & !(X in:freq2_1) & !(X in:freq2_2) & (X in:freq2_3)) ) &

( (in:freq3_0 & !in:freq3_1 & !in:freq3_2 & in:freq3_3) -> ((X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2) & (X in:freq3_3)) ) &
( (!(in:freq3_0 & !in:freq3_1 & !in:freq3_2 & in:freq3_3) & X in:light3) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2) & !(X in:freq3_3)) ) &
( ((!in:freq3_0 & !in:freq3_1 & !in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2) & !(X in:freq3_3)) ) &
( ((in:freq3_0 & !in:freq3_1 & !in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2) & !(X in:freq3_3)) ) &
( ((!in:freq3_0 & in:freq3_1 & !in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & !(X in:freq3_2) & !(X in:freq3_3)) ) &
( ((in:freq3_0 & in:freq3_1 & !in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> (!(X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2) & !(X in:freq3_3)) ) &
( ((!in:freq3_0 & !in:freq3_1 & in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & (X in:freq3_2) & !(X in:freq3_3)) ) &
( ((in:freq3_0 & !in:freq3_1 & in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> (!(X in:freq3_0) & (X in:freq3_1) & (X in:freq3_2) & !(X in:freq3_3)) ) &
( ((!in:freq3_0 & in:freq3_1 & in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> ((X in:freq3_0) & (X in:freq3_1) & (X in:freq3_2) & !(X in:freq3_3)) ) &
( ((in:freq3_0 & in:freq3_1 & in:freq3_2 & !in:freq3_3) & !(X in:light3)) -> (!(X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2) & (X in:freq3_3)) ) &
( ((!in:freq3_0 & !in:freq3_1 & !in:freq3_2 & in:freq3_3) & !(X in:light3)) -> ((X in:freq3_0) & !(X in:freq3_1) & !(X in:freq3_2) & (X in:freq3_3)) ) &

( (in:freq4_0 & !in:freq4_1 & !in:freq4_2 & in:freq4_3) -> ((X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2) & (X in:freq4_3)) ) &
( (!(in:freq4_0 & !in:freq4_1 & !in:freq4_2 & in:freq4_3) & X in:light4) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2) & !(X in:freq4_3)) ) &
( ((!in:freq4_0 & !in:freq4_1 & !in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2) & !(X in:freq4_3)) ) &
( ((in:freq4_0 & !in:freq4_1 & !in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2) & !(X in:freq4_3)) ) &
( ((!in:freq4_0 & in:freq4_1 & !in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & !(X in:freq4_2) & !(X in:freq4_3)) ) &
( ((in:freq4_0 & in:freq4_1 & !in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> (!(X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2) & !(X in:freq4_3)) ) &
( ((!in:freq4_0 & !in:freq4_1 & in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & (X in:freq4_2) & !(X in:freq4_3)) ) &
( ((in:freq4_0 & !in:freq4_1 & in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> (!(X in:freq4_0) & (X in:freq4_1) & (X in:freq4_2) & !(X in:freq4_3)) ) &
( ((!in:freq4_0 & in:freq4_1 & in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> ((X in:freq4_0) & (X in:freq4_1) & (X in:freq4_2) & !(X in:freq4_3)) ) &
( ((in:freq4_0 & in:freq4_1 & in:freq4_2 & !in:freq4_3) & !(X in:light4)) -> (!(X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2) & (X in:freq4_3)) ) &
( ((!in:freq4_0 & !in:freq4_1 & !in:freq4_2 & in:freq4_3) & !(X in:light4)) -> ((X in:freq4_0) & !(X in:freq4_1) & !(X in:freq4_2) & (X in:freq4_3)) ) &

( (in:freq5_0 & !in:freq5_1 & !in:freq5_2 & in:freq5_3) -> ((X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2) & (X in:freq5_3)) ) &
( (!(in:freq5_0 & !in:freq5_1 & !in:freq5_2 & in:freq5_3) & X in:light5) -> (!(X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2) & !(X in:freq5_3)) ) &
( ((!in:freq5_0 & !in:freq5_1 & !in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2) & !(X in:freq5_3)) ) &
( ((in:freq5_0 & !in:freq5_1 & !in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2) & !(X in:freq5_3)) ) &
( ((!in:freq5_0 & in:freq5_1 & !in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & !(X in:freq5_2) & !(X in:freq5_3)) ) &
( ((in:freq5_0 & in:freq5_1 & !in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> (!(X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2) & !(X in:freq5_3)) ) &
( ((!in:freq5_0 & !in:freq5_1 & in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & (X in:freq5_2) & !(X in:freq5_3)) ) &
( ((in:freq5_0 & !in:freq5_1 & in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> (!(X in:freq5_0) & (X in:freq5_1) & (X in:freq5_2) & !(X in:freq5_3)) ) &
( ((!in:freq5_0 & in:freq5_1 & in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> ((X in:freq5_0) & (X in:freq5_1) & (X in:freq5_2) & !(X in:freq5_3)) ) &
( ((in:freq5_0 & in:freq5_1 & in:freq5_2 & !in:freq5_3) & !(X in:light5)) -> (!(X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2) & (X in:freq5_3)) ) &
( ((!in:freq5_0 & !in:freq5_1 & !in:freq5_2 & in:freq5_3) & !(X in:light5)) -> ((X in:freq5_0) & !(X in:freq5_1) & !(X in:freq5_2) & (X in:freq5_3)) ) &

( (in:freq6_0 & !in:freq6_1 & !in:freq6_2 & in:freq6_3) -> ((X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2) & (X in:freq6_3)) ) &
( (!(in:freq6_0 & !in:freq6_1 & !in:freq6_2 & in:freq6_3) & X in:light6) -> (!(X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2) & !(X in:freq6_3)) ) &
( ((!in:freq6_0 & !in:freq6_1 & !in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2) & !(X in:freq6_3)) ) &
( ((in:freq6_0 & !in:freq6_1 & !in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2) & !(X in:freq6_3)) ) &
( ((!in:freq6_0 & in:freq6_1 & !in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1) & !(X in:freq6_2) & !(X in:freq6_3)) ) &
( ((in:freq6_0 & in:freq6_1 & !in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> (!(X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2) & !(X in:freq6_3)) ) &
( ((!in:freq6_0 & !in:freq6_1 & in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & (X in:freq6_2) & !(X in:freq6_3)) ) &
( ((in:freq6_0 & !in:freq6_1 & in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> (!(X in:freq6_0) & (X in:freq6_1) & (X in:freq6_2) & !(X in:freq6_3)) ) &
( ((!in:freq6_0 & in:freq6_1 & in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> ((X in:freq6_0) & (X in:freq6_1) & (X in:freq6_2) & !(X in:freq6_3)) ) &
( ((in:freq6_0 & in:freq6_1 & in:freq6_2 & !in:freq6_3) & !(X in:light6)) -> (!(X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2) & (X in:freq6_3)) ) &
( ((!in:freq6_0 & !in:freq6_1 & !in:freq6_2 & in:freq6_3) & !(X in:light6)) -> ((X in:freq6_0) & !(X in:freq6_1) & !(X in:freq6_2) & (X in:freq6_3)) ) &

( (in:freq7_0 & !in:freq7_1 & !in:freq7_2 & in:freq7_3) -> ((X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2) & (X in:freq7_3)) ) &
( (!(in:freq7_0 & !in:freq7_1 & !in:freq7_2 & in:freq7_3) & X in:light7) -> (!(X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2) & !(X in:freq7_3)) ) &
( ((!in:freq7_0 & !in:freq7_1 & !in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2) & !(X in:freq7_3)) ) &
( ((in:freq7_0 & !in:freq7_1 & !in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2) & !(X in:freq7_3)) ) &
( ((!in:freq7_0 & in:freq7_1 & !in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> ((X in:freq7_0) & (X in:freq7_1) & !(X in:freq7_2) & !(X in:freq7_3)) ) &
( ((in:freq7_0 & in:freq7_1 & !in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> (!(X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2) & !(X in:freq7_3)) ) &
( ((!in:freq7_0 & !in:freq7_1 & in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & (X in:freq7_2) & !(X in:freq7_3)) ) &
( ((in:freq7_0 & !in:freq7_1 & in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> (!(X in:freq7_0) & (X in:freq7_1) & (X in:freq7_2) & !(X in:freq7_3)) ) &
( ((!in:freq7_0 & in:freq7_1 & in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> ((X in:freq7_0) & (X in:freq7_1) & (X in:freq7_2) & !(X in:freq7_3)) ) &
( ((in:freq7_0 & in:freq7_1 & in:freq7_2 & !in:freq7_3) & !(X in:light7)) -> (!(X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2) & (X in:freq7_3)) ) &
( ((!in:freq7_0 & !in:freq7_1 & !in:freq7_2 & in:freq7_3) & !(X in:light7)) -> ((X in:freq7_0) & !(X in:freq7_1) & !(X in:freq7_2) & (X in:freq7_3)) ) &

( (in:freq8_0 & !in:freq8_1 & !in:freq8_2 & in:freq8_3) -> ((X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2) & (X in:freq8_3)) ) &
( (!(in:freq8_0 & !in:freq8_1 & !in:freq8_2 & in:freq8_3) & X in:light8) -> (!(X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2) & !(X in:freq8_3)) ) &
( ((!in:freq8_0 & !in:freq8_1 & !in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2) & !(X in:freq8_3)) ) &
( ((in:freq8_0 & !in:freq8_1 & !in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2) & !(X in:freq8_3)) ) &
( ((!in:freq8_0 & in:freq8_1 & !in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> ((X in:freq8_0) & (X in:freq8_1) & !(X in:freq8_2) & !(X in:freq8_3)) ) &
( ((in:freq8_0 & in:freq8_1 & !in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> (!(X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2) & !(X in:freq8_3)) ) &
( ((!in:freq8_0 & !in:freq8_1 & in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1) & (X in:freq8_2) & !(X in:freq8_3)) ) &
( ((in:freq8_0 & !in:freq8_1 & in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> (!(X in:freq8_0) & (X in:freq8_1) & (X in:freq8_2) & !(X in:freq8_3)) ) &
( ((!in:freq8_0 & in:freq8_1 & in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> ((X in:freq8_0) & (X in:freq8_1) & (X in:freq8_2) & !(X in:freq8_3)) ) &
( ((in:freq8_0 & in:freq8_1 & in:freq8_2 & !in:freq8_3) & !(X in:light8)) -> (!(X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2) & (X in:freq8_3)) ) &
( ((!in:freq8_0 & !in:freq8_1 & !in:freq8_2 & in:freq8_3) & !(X in:light8)) -> ((X in:freq8_0) & !(X in:freq8_1) & !(X in:freq8_2) & (X in:freq8_3)) ) &

( (in:freq9_0 & !in:freq9_1 & !in:freq9_2 & in:freq9_3) -> ((X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2) & (X in:freq9_3)) ) &
( (!(in:freq9_0 & !in:freq9_1 & !in:freq9_2 & in:freq9_3) & X in:light9) -> (!(X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2) & !(X in:freq9_3)) ) &
( ((!in:freq9_0 & !in:freq9_1 & !in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> ((X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2) & !(X in:freq9_3)) ) &
( ((in:freq9_0 & !in:freq9_1 & !in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> (!(X in:freq9_0) & (X in:freq9_1) & !(X in:freq9_2) & !(X in:freq9_3)) ) &
( ((!in:freq9_0 & in:freq9_1 & !in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> ((X in:freq9_0) & (X in:freq9_1) & !(X in:freq9_2) & !(X in:freq9_3)) ) &
( ((in:freq9_0 & in:freq9_1 & !in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> (!(X in:freq9_0) & !(X in:freq9_1) & (X in:freq9_2) & !(X in:freq9_3)) ) &
( ((!in:freq9_0 & !in:freq9_1 & in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> ((X in:freq9_0) & !(X in:freq9_1) & (X in:freq9_2) & !(X in:freq9_3)) ) &
( ((in:freq9_0 & !in:freq9_1 & in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> (!(X in:freq9_0) & (X in:freq9_1) & (X in:freq9_2) & !(X in:freq9_3)) ) &
( ((!in:freq9_0 & in:freq9_1 & in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> ((X in:freq9_0) & (X in:freq9_1) & (X in:freq9_2) & !(X in:freq9_3)) ) &
( ((in:freq9_0 & in:freq9_1 & in:freq9_2 & !in:freq9_3) & !(X in:light9)) -> (!(X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2) & (X in:freq9_3)) ) &
( ((!in:freq9_0 & !in:freq9_1 & !in:freq9_2 & in:freq9_3) & !(X in:light9)) -> ((X in:freq9_0) & !(X in:freq9_1) & !(X in:freq9_2) & (X in:freq9_3)) ) )

&

G((!out:light1 | !out:light2) & (!out:light1 | !out:light3) & (!out:light2 | !out:light3) & (!out:light1 | !out:light4) & (!out:light2 | !out:light4) & 
(!out:light3 | !out:light4) & (!out:light3 | !out:light5) & (!out:light4 | !out:light5) & (!out:light3 | !out:light6) & (!out:light4 | !out:light6) & 
(!out:light5 | !out:light6) & (!out:light5 | !out:light7) & (!out:light6 | !out:light7) & (!out:light5 | !out:light8) & (!out:light6 | !out:light8) & 
(!out:light7 | !out:light8) & (!out:light7 | !out:light9) & (!out:light8 | !out:light9) & 

( (out:freq1_0 & !out:freq1_1 & !out:freq1_2 & out:freq1_3) -> ((X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2) & (X out:freq1_3)) ) &
( (!(out:freq1_0 & !out:freq1_1 & !out:freq1_2 & out:freq1_3) & X in:light1) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2) & !(X out:freq1_3)) ) &
( ((!out:freq1_0 & !out:freq1_1 & !out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2) & !(X out:freq1_3)) ) &
( ((out:freq1_0 & !out:freq1_1 & !out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2) & !(X out:freq1_3)) ) &
( ((!out:freq1_0 & out:freq1_1 & !out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & !(X out:freq1_2) & !(X out:freq1_3)) ) &
( ((out:freq1_0 & out:freq1_1 & !out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> (!(X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2) & !(X out:freq1_3)) ) &
( ((!out:freq1_0 & !out:freq1_1 & out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & (X out:freq1_2) & !(X out:freq1_3)) ) &
( ((out:freq1_0 & !out:freq1_1 & out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> (!(X out:freq1_0) & (X out:freq1_1) & (X out:freq1_2) & !(X out:freq1_3)) ) &
( ((!out:freq1_0 & out:freq1_1 & out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> ((X out:freq1_0) & (X out:freq1_1) & (X out:freq1_2) & !(X out:freq1_3)) ) &
( ((out:freq1_0 & out:freq1_1 & out:freq1_2 & !out:freq1_3) & !(X in:light1)) -> (!(X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2) & (X out:freq1_3)) ) &
( ((!out:freq1_0 & !out:freq1_1 & !out:freq1_2 & out:freq1_3) & !(X in:light1)) -> ((X out:freq1_0) & !(X out:freq1_1) & !(X out:freq1_2) & (X out:freq1_3)) ) &

( (out:freq2_0 & !out:freq2_1 & !out:freq2_2 & out:freq2_3) -> ((X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2) & (X out:freq2_3)) ) &
( (!(out:freq2_0 & !out:freq2_1 & !out:freq2_2 & out:freq2_3) & X in:light2) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2) & !(X out:freq2_3)) ) &
( ((!out:freq2_0 & !out:freq2_1 & !out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2) & !(X out:freq2_3)) ) &
( ((out:freq2_0 & !out:freq2_1 & !out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2) & !(X out:freq2_3)) ) &
( ((!out:freq2_0 & out:freq2_1 & !out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & !(X out:freq2_2) & !(X out:freq2_3)) ) &
( ((out:freq2_0 & out:freq2_1 & !out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> (!(X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2) & !(X out:freq2_3)) ) &
( ((!out:freq2_0 & !out:freq2_1 & out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & (X out:freq2_2) & !(X out:freq2_3)) ) &
( ((out:freq2_0 & !out:freq2_1 & out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> (!(X out:freq2_0) & (X out:freq2_1) & (X out:freq2_2) & !(X out:freq2_3)) ) &
( ((!out:freq2_0 & out:freq2_1 & out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> ((X out:freq2_0) & (X out:freq2_1) & (X out:freq2_2) & !(X out:freq2_3)) ) &
( ((out:freq2_0 & out:freq2_1 & out:freq2_2 & !out:freq2_3) & !(X in:light2)) -> (!(X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2) & (X out:freq2_3)) ) &
( ((!out:freq2_0 & !out:freq2_1 & !out:freq2_2 & out:freq2_3) & !(X in:light2)) -> ((X out:freq2_0) & !(X out:freq2_1) & !(X out:freq2_2) & (X out:freq2_3)) ) &

( (out:freq3_0 & !out:freq3_1 & !out:freq3_2 & out:freq3_3) -> ((X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2) & (X out:freq3_3)) ) &
( (!(out:freq3_0 & !out:freq3_1 & !out:freq3_2 & out:freq3_3) & X in:light3) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2) & !(X out:freq3_3)) ) &
( ((!out:freq3_0 & !out:freq3_1 & !out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2) & !(X out:freq3_3)) ) &
( ((out:freq3_0 & !out:freq3_1 & !out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2) & !(X out:freq3_3)) ) &
( ((!out:freq3_0 & out:freq3_1 & !out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & !(X out:freq3_2) & !(X out:freq3_3)) ) &
( ((out:freq3_0 & out:freq3_1 & !out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> (!(X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2) & !(X out:freq3_3)) ) &
( ((!out:freq3_0 & !out:freq3_1 & out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & (X out:freq3_2) & !(X out:freq3_3)) ) &
( ((out:freq3_0 & !out:freq3_1 & out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> (!(X out:freq3_0) & (X out:freq3_1) & (X out:freq3_2) & !(X out:freq3_3)) ) &
( ((!out:freq3_0 & out:freq3_1 & out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> ((X out:freq3_0) & (X out:freq3_1) & (X out:freq3_2) & !(X out:freq3_3)) ) &
( ((out:freq3_0 & out:freq3_1 & out:freq3_2 & !out:freq3_3) & !(X in:light3)) -> (!(X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2) & (X out:freq3_3)) ) &
( ((!out:freq3_0 & !out:freq3_1 & !out:freq3_2 & out:freq3_3) & !(X in:light3)) -> ((X out:freq3_0) & !(X out:freq3_1) & !(X out:freq3_2) & (X out:freq3_3)) ) &

( (out:freq4_0 & !out:freq4_1 & !out:freq4_2 & out:freq4_3) -> ((X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2) & (X out:freq4_3)) ) &
( (!(out:freq4_0 & !out:freq4_1 & !out:freq4_2 & out:freq4_3) & X in:light4) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2) & !(X out:freq4_3)) ) &
( ((!out:freq4_0 & !out:freq4_1 & !out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2) & !(X out:freq4_3)) ) &
( ((out:freq4_0 & !out:freq4_1 & !out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2) & !(X out:freq4_3)) ) &
( ((!out:freq4_0 & out:freq4_1 & !out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & !(X out:freq4_2) & !(X out:freq4_3)) ) &
( ((out:freq4_0 & out:freq4_1 & !out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> (!(X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2) & !(X out:freq4_3)) ) &
( ((!out:freq4_0 & !out:freq4_1 & out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & (X out:freq4_2) & !(X out:freq4_3)) ) &
( ((out:freq4_0 & !out:freq4_1 & out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> (!(X out:freq4_0) & (X out:freq4_1) & (X out:freq4_2) & !(X out:freq4_3)) ) &
( ((!out:freq4_0 & out:freq4_1 & out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> ((X out:freq4_0) & (X out:freq4_1) & (X out:freq4_2) & !(X out:freq4_3)) ) &
( ((out:freq4_0 & out:freq4_1 & out:freq4_2 & !out:freq4_3) & !(X in:light4)) -> (!(X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2) & (X out:freq4_3)) ) &
( ((!out:freq4_0 & !out:freq4_1 & !out:freq4_2 & out:freq4_3) & !(X in:light4)) -> ((X out:freq4_0) & !(X out:freq4_1) & !(X out:freq4_2) & (X out:freq4_3)) ) &

( (out:freq5_0 & !out:freq5_1 & !out:freq5_2 & out:freq5_3) -> ((X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2) & (X out:freq5_3)) ) &
( (!(out:freq5_0 & !out:freq5_1 & !out:freq5_2 & out:freq5_3) & X in:light5) -> (!(X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2) & !(X out:freq5_3)) ) &
( ((!out:freq5_0 & !out:freq5_1 & !out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2) & !(X out:freq5_3)) ) &
( ((out:freq5_0 & !out:freq5_1 & !out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2) & !(X out:freq5_3)) ) &
( ((!out:freq5_0 & out:freq5_1 & !out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & !(X out:freq5_2) & !(X out:freq5_3)) ) &
( ((out:freq5_0 & out:freq5_1 & !out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> (!(X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2) & !(X out:freq5_3)) ) &
( ((!out:freq5_0 & !out:freq5_1 & out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & (X out:freq5_2) & !(X out:freq5_3)) ) &
( ((out:freq5_0 & !out:freq5_1 & out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> (!(X out:freq5_0) & (X out:freq5_1) & (X out:freq5_2) & !(X out:freq5_3)) ) &
( ((!out:freq5_0 & out:freq5_1 & out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> ((X out:freq5_0) & (X out:freq5_1) & (X out:freq5_2) & !(X out:freq5_3)) ) &
( ((out:freq5_0 & out:freq5_1 & out:freq5_2 & !out:freq5_3) & !(X in:light5)) -> (!(X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2) & (X out:freq5_3)) ) &
( ((!out:freq5_0 & !out:freq5_1 & !out:freq5_2 & out:freq5_3) & !(X in:light5)) -> ((X out:freq5_0) & !(X out:freq5_1) & !(X out:freq5_2) & (X out:freq5_3)) ) &

( (out:freq6_0 & !out:freq6_1 & !out:freq6_2 & out:freq6_3) -> ((X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2) & (X out:freq6_3)) ) &
( (!(out:freq6_0 & !out:freq6_1 & !out:freq6_2 & out:freq6_3) & X in:light6) -> (!(X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2) & !(X out:freq6_3)) ) &
( ((!out:freq6_0 & !out:freq6_1 & !out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2) & !(X out:freq6_3)) ) &
( ((out:freq6_0 & !out:freq6_1 & !out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2) & !(X out:freq6_3)) ) &
( ((!out:freq6_0 & out:freq6_1 & !out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1) & !(X out:freq6_2) & !(X out:freq6_3)) ) &
( ((out:freq6_0 & out:freq6_1 & !out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> (!(X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2) & !(X out:freq6_3)) ) &
( ((!out:freq6_0 & !out:freq6_1 & out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & (X out:freq6_2) & !(X out:freq6_3)) ) &
( ((out:freq6_0 & !out:freq6_1 & out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> (!(X out:freq6_0) & (X out:freq6_1) & (X out:freq6_2) & !(X out:freq6_3)) ) &
( ((!out:freq6_0 & out:freq6_1 & out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> ((X out:freq6_0) & (X out:freq6_1) & (X out:freq6_2) & !(X out:freq6_3)) ) &
( ((out:freq6_0 & out:freq6_1 & out:freq6_2 & !out:freq6_3) & !(X in:light6)) -> (!(X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2) & (X out:freq6_3)) ) &
( ((!out:freq6_0 & !out:freq6_1 & !out:freq6_2 & out:freq6_3) & !(X in:light6)) -> ((X out:freq6_0) & !(X out:freq6_1) & !(X out:freq6_2) & (X out:freq6_3)) ) &

( (out:freq7_0 & !out:freq7_1 & !out:freq7_2 & out:freq7_3) -> ((X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2) & (X out:freq7_3)) ) &
( (!(out:freq7_0 & !out:freq7_1 & !out:freq7_2 & out:freq7_3) & X in:light7) -> (!(X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2) & !(X out:freq7_3)) ) &
( ((!out:freq7_0 & !out:freq7_1 & !out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2) & !(X out:freq7_3)) ) &
( ((out:freq7_0 & !out:freq7_1 & !out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2) & !(X out:freq7_3)) ) &
( ((!out:freq7_0 & out:freq7_1 & !out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> ((X out:freq7_0) & (X out:freq7_1) & !(X out:freq7_2) & !(X out:freq7_3)) ) &
( ((out:freq7_0 & out:freq7_1 & !out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> (!(X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2) & !(X out:freq7_3)) ) &
( ((!out:freq7_0 & !out:freq7_1 & out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & (X out:freq7_2) & !(X out:freq7_3)) ) &
( ((out:freq7_0 & !out:freq7_1 & out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> (!(X out:freq7_0) & (X out:freq7_1) & (X out:freq7_2) & !(X out:freq7_3)) ) &
( ((!out:freq7_0 & out:freq7_1 & out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> ((X out:freq7_0) & (X out:freq7_1) & (X out:freq7_2) & !(X out:freq7_3)) ) &
( ((out:freq7_0 & out:freq7_1 & out:freq7_2 & !out:freq7_3) & !(X in:light7)) -> (!(X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2) & (X out:freq7_3)) ) &
( ((!out:freq7_0 & !out:freq7_1 & !out:freq7_2 & out:freq7_3) & !(X in:light7)) -> ((X out:freq7_0) & !(X out:freq7_1) & !(X out:freq7_2) & (X out:freq7_3)) ) &

( (out:freq8_0 & !out:freq8_1 & !out:freq8_2 & out:freq8_3) -> ((X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2) & (X out:freq8_3)) ) &
( (!(out:freq8_0 & !out:freq8_1 & !out:freq8_2 & out:freq8_3) & X in:light8) -> (!(X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2) & !(X out:freq8_3)) ) &
( ((!out:freq8_0 & !out:freq8_1 & !out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2) & !(X out:freq8_3)) ) &
( ((out:freq8_0 & !out:freq8_1 & !out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2) & !(X out:freq8_3)) ) &
( ((!out:freq8_0 & out:freq8_1 & !out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> ((X out:freq8_0) & (X out:freq8_1) & !(X out:freq8_2) & !(X out:freq8_3)) ) &
( ((out:freq8_0 & out:freq8_1 & !out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> (!(X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2) & !(X out:freq8_3)) ) &
( ((!out:freq8_0 & !out:freq8_1 & out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1) & (X out:freq8_2) & !(X out:freq8_3)) ) &
( ((out:freq8_0 & !out:freq8_1 & out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> (!(X out:freq8_0) & (X out:freq8_1) & (X out:freq8_2) & !(X out:freq8_3)) ) &
( ((!out:freq8_0 & out:freq8_1 & out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> ((X out:freq8_0) & (X out:freq8_1) & (X out:freq8_2) & !(X out:freq8_3)) ) &
( ((out:freq8_0 & out:freq8_1 & out:freq8_2 & !out:freq8_3) & !(X in:light8)) -> (!(X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2) & (X out:freq8_3)) ) &
( ((!out:freq8_0 & !out:freq8_1 & !out:freq8_2 & out:freq8_3) & !(X in:light8)) -> ((X out:freq8_0) & !(X out:freq8_1) & !(X out:freq8_2) & (X out:freq8_3)) ) &

( (out:freq9_0 & !out:freq9_1 & !out:freq9_2 & out:freq9_3) -> ((X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2) & (X out:freq9_3)) ) &
( (!(out:freq9_0 & !out:freq9_1 & !out:freq9_2 & out:freq9_3) & X in:light9) -> (!(X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2) & !(X out:freq9_3)) ) &
( ((!out:freq9_0 & !out:freq9_1 & !out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> ((X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2) & !(X out:freq9_3)) ) &
( ((out:freq9_0 & !out:freq9_1 & !out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> (!(X out:freq9_0) & (X out:freq9_1) & !(X out:freq9_2) & !(X out:freq9_3)) ) &
( ((!out:freq9_0 & out:freq9_1 & !out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> ((X out:freq9_0) & (X out:freq9_1) & !(X out:freq9_2) & !(X out:freq9_3)) ) &
( ((out:freq9_0 & out:freq9_1 & !out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> (!(X out:freq9_0) & !(X out:freq9_1) & (X out:freq9_2) & !(X out:freq9_3)) ) &
( ((!out:freq9_0 & !out:freq9_1 & out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> ((X out:freq9_0) & !(X out:freq9_1) & (X out:freq9_2) & !(X out:freq9_3)) ) &
( ((out:freq9_0 & !out:freq9_1 & out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> (!(X out:freq9_0) & (X out:freq9_1) & (X out:freq9_2) & !(X out:freq9_3)) ) &
( ((!out:freq9_0 & out:freq9_1 & out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> ((X out:freq9_0) & (X out:freq9_1) & (X out:freq9_2) & !(X out:freq9_3)) ) &
( ((out:freq9_0 & out:freq9_1 & out:freq9_2 & !out:freq9_3) & !(X in:light9)) -> (!(X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2) & (X out:freq9_3)) ) &
( ((!out:freq9_0 & !out:freq9_1 & !out:freq9_2 & out:freq9_3) & !(X in:light9)) -> ((X out:freq9_0) & !(X out:freq9_1) & !(X out:freq9_2) & (X out:freq9_3)) ) )

&

(GF(in:light1) ->  GF(out:light1)) &
(GF(in:light2) ->  GF(out:light2)) &
(GF(in:light3) ->  GF(out:light3)) &
(GF(in:light4) ->  GF(out:light4)) &
(GF(in:light5) ->  GF(out:light5)) &
(GF(in:light6) ->  GF(out:light6)) &
(GF(in:light7) ->  GF(out:light7)) &
(GF(in:light8) ->  GF(out:light8)) &
(GF(in:light9) ->  GF(out:light9)) &
( GF(!(in:freq1_0 & !in:freq1_1 & !in:freq1_2 & in:freq1_3)) ->  GF(!(out:freq1_0 & !out:freq1_1 & !out:freq1_2 & out:freq1_3)) ) &
( GF(!(in:freq2_0 & !in:freq2_1 & !in:freq2_2 & in:freq2_3)) ->  GF(!(out:freq2_0 & !out:freq2_1 & !out:freq2_2 & out:freq2_3)) ) &
( GF(!(in:freq3_0 & !in:freq3_1 & !in:freq3_2 & in:freq3_3)) ->  GF(!(out:freq3_0 & !out:freq3_1 & !out:freq3_2 & out:freq3_3)) ) &
( GF(!(in:freq4_0 & !in:freq4_1 & !in:freq4_2 & in:freq4_3)) ->  GF(!(out:freq4_0 & !out:freq4_1 & !out:freq4_2 & out:freq4_3)) ) &
( GF(!(in:freq5_0 & !in:freq5_1 & !in:freq5_2 & in:freq5_3)) ->  GF(!(out:freq5_0 & !out:freq5_1 & !out:freq5_2 & out:freq5_3)) ) &
( GF(!(in:freq6_0 & !in:freq6_1 & !in:freq6_2 & in:freq6_3)) ->  GF(!(out:freq6_0 & !out:freq6_1 & !out:freq6_2 & out:freq6_3)) ) &
( GF(!(in:freq7_0 & !in:freq7_1 & !in:freq7_2 & in:freq7_3)) ->  GF(!(out:freq7_0 & !out:freq7_1 & !out:freq7_2 & out:freq7_3)) ) &
( GF(!(in:freq8_0 & !in:freq8_1 & !in:freq8_2 & in:freq8_3)) ->  GF(!(out:freq8_0 & !out:freq8_1 & !out:freq8_2 & out:freq8_3)) ) &
( GF(!(in:freq9_0 & !in:freq9_1 & !in:freq9_2 & in:freq9_3)) ->  GF(!(out:freq9_0 & !out:freq9_1 & !out:freq9_2 & out:freq9_3)) ) 

